Adaptive Patched Grid Mapping

In this work, we propose a novel adaptive grid mapping approach, the Adaptive Patched Grid Map, which enables a situational aware grid based perception for autonomous vehicles. Its structure allows a flexible representation of the surrounding unstructured environment. By splitting types of information into separate layers less memory is allocated when data is unevenly or sporadically available. However, layers must be resampled during the fusion process to cope with dynamically changing cell sizes. Therefore, we propose a novel spatial cell fusion approach. Together with the proposed fusion framework, dynamically changing external requirements, such as cell resolution specifications and horizon targets, are considered. For our evaluation, real-world data were recorded from an autonomous vehicle driving through various traffic situations. Based on this, the memory efficiency is compared to other approaches, and fusion execution times are determined. The results confirm the adaptation to requirement changes and a significant memory usage reduction.

==> img/patch_comparison.tikz <==
\begin{tikzpicture}[baseline]%=(current bounding box.center)]%, scale=0.3\textwidth/6cm]

%images
\node[scale = 1] at (-1.75,3) (P)  {\pgftext{\includegraphics[width = 0.15\textwidth]{img/parking_single_patch.png}}};
\node[scale = 1] at (1.75,3) (D) {\pgftext{\includegraphics[width = 0.15\textwidth]{img/driving_single_patch.png}}};

% captions
\node [] at (-1.75,4.75) {Parking Lot};
\node [] at (1.75,4.75) {Driving};

\node [align=center] at (-1.75,1) {cell size: \\ $\SI{10}{\centi\meter} \times \SI{10}{\centi\meter}$};
\node [align=center] at (1.75,1) {cell size: \\ $\SI{20}{\centi\meter} \times \SI{20}{\centi\meter}$};

% nodes to define size of image
\node[] at (-3,0)  {};
\node[] at (3,0)  {};

\end{tikzpicture}%

==> img/raw_datapoints/ul1500-camera_front_left_stereo.txt <==
\addplot [color=matlabGreen, line width=1pt]
  table[col sep=comma]{
6.30058, 0 
6.5, 0 
6.6, 0 
6.7, 0 
6.8, 0 
6.9, 0 
7, 0 
7.1, 0 
7.2, 0 
7.4, 0 
7.5, 0 
7.6, 0 
7.7, 0 
7.8, 0 
7.9, 0 
8, 0 
8.1, 0 
8.2, 0 
8.3, 0 
8.4, 0 
8.5, 0 
8.6, 0 
8.7, 0 
8.8, 0 
8.9, 0 
9, 0 
9.1, 0 
9.2, 0 
9.3, 0 
9.4, 0 
9.5, 0 
9.6, 0 
9.7, 0 
9.8, 0 
9.9, 0 
10, 0 
10.1, 0 
10.2, 0 
10.3, 0 
10.4, 0 
10.5, 0 
10.6, 0 
10.7, 0 
10.8, 0 
10.9, 0 
11, 0 
11.1, 0 
11.2, 0 
11.3, 0 
11.4, 0 
11.5, 0 
11.6, 0 
11.7, 0 
11.8, 0 
11.9, 0 
12, 0 
12.1, 0 
12.2, 0 
12.3, 0 
12.4, 0 
12.5, 0 
12.6, 0 
12.7, 0 
12.8, 0 
12.9, 0 
13, 0 
13.1, 0 
13.2, 0 
13.3, 0 
13.4, 0 
13.5, 0 
13.6, 0 
13.7, 0 
13.8, 0 
13.9, 0 
14, 0 
14.1, 0 
14.2, 0 
14.3, 0 
14.5, 0 
14.6, 0 
14.7, 0 
14.8, 0 
14.9, 0 
15, 0 
15.1, 0 
15.2, 0 
15.3, 0 
15.4, 0 
15.5, 0 
15.6, 0 
15.7, 0 
15.8, 0 
15.9, 0 
16, 0 
16.1, 0 
16.2, 0 
16.3, 0 
16.4, 0 
16.5, 0 
16.6, 0 
16.7, 0 
16.8, 0 
16.9, 0 
17, 0 
17.1, 0 
17.2, 0 
17.3, 0 
17.4, 0 
17.5, 0 
17.6, 0 
17.7, 0 
17.8, 0 
17.9, 0 
18, 0 
18.1, 0 
18.2, 0 
18.3, 0 
18.4, 0 
18.5, 0 
18.6, 0 
18.7, 0 
18.8, 0 
18.9, 0 
19, 0 
19.1, 0 
19.2, 0 
19.3, 0 
19.4, 0 
19.5, 0 
19.6, 0 
19.7, 0 
19.8, 0 
19.9, 0 
20, 0 
20.1, 0 
20.2, 0 
20.3, 0 
20.4, 0 
20.5, 0 
20.6, 0 
20.7, 0 
20.8, 0 
20.9, 0 
21, 0 
21.1, 0 
21.2, 0 
21.3, 0 
21.4, 0 
21.5, 0 
21.6, 0 
21.7, 0 
21.8, 0 
21.9, 0 
22, 0 
22.1, 0 
22.2, 0 
22.3, 0 
22.4, 0 
22.5, 0 
22.6, 0 
22.7, 0 
22.8, 0 
22.9, 0 
23, 0 
23.1, 0 
23.2, 0 
23.3, 0 
23.4, 0 
23.5, 0 
23.6, 0 
23.7, 0 
23.8, 0 
23.9, 0 
24, 0 
24.1, 0 
24.2, 0 
24.3, 0 
24.4, 0 
24.5, 0 
24.6, 0 
24.7, 0 
24.8, 0 
24.9, 0 
25, 0 
25.1, 0 
25.2, 0 
25.3, 0 
25.4, 0 
25.5, 0 
25.6, 0 
25.7, 0 
25.8, 0 
25.9, 0 
26, 0 
26.1, 0 
26.2, 0 
26.3, 0 
26.4, 0 
26.5, 0 
26.6, 0 
26.7, 0 
26.8, 0 
26.9, 0 
27, 0 
27.1, 0 
27.2, 0 
27.3, 0 
27.4, 0 
27.5, 0 
27.6, 0 
27.7, 0 
27.8, 0 
27.9, 0 
28, 0 
28.1, 0 
28.2, 0 
28.3, 0 
28.4, 0 
28.5, 0 
28.6, 0 
28.7, 0 
28.8, 0 
28.9, 0 
29, 0 
29.1, 0 
29.2, 0 
29.3, 0 
29.4, 0 
29.5, 0 
29.6, 0 
29.7, 0 
29.8, 0 
29.9, 0 
30, 0 
30.1, 0 
30.2, 0 
30.3, 0 
30.4, 0 
30.5, 0 
30.6, 0 
30.7, 0 
30.8, 0 
30.9, 0 
31, 0 
31.1, 0 
31.2, 0 
31.3, 0 
31.4, 0 
31.5, 0 
31.6, 0 
31.7, 0 
31.8, 0 
31.9, 0 
32, 0 
32.1, 0 
32.2, 0 
32.3, 0 
32.4, 0 
32.5, 0 
32.6, 0 
32.7, 0 
32.8, 0 
32.9, 0 
33, 0 
33.1, 0 
33.2, 0 
33.3, 0 
33.4, 0 
33.5, 0 
33.6, 0 
33.7, 0 
33.8, 0 
33.9, 0 
34, 0 
34.1, 0 
34.2, 0 
34.3, 0 
34.4, 0 
34.5, 0 
34.6, 0 
34.7, 0 
34.8, 0 
34.9, 0 
35, 0 
35.1, 0 
35.2, 0 
35.3, 0 
35.4, 0 
35.5, 0 
35.6, 0 
35.7, 0 
35.8, 0 
35.9, 0 
36, 0 
36.1, 0 
36.2, 0 
36.3, 0 
36.4, 0 
36.5, 0 
36.6, 0 
36.7, 0 
36.8, 0 
36.9, 0 
37, 0 
37.1, 0 
37.2, 0 
37.3, 0 
37.4, 0 
37.5, 0 
37.6, 0 
37.7, 0 
37.8, 0 
37.9, 0 
38, 0 
38.1, 0 
38.2, 0 
38.3, 0 
38.4, 0 
38.5, 0 
38.6, 0 
38.7, 0 
38.8, 0 
38.9, 0 
39, 0 
39.1, 0 
39.2, 0 
39.3, 0 
39.4, 0 
39.5, 0 
39.6, 0 
39.7, 0 
39.8, 0 
39.9, 0 
40, 0 
40.1, 0 
40.2, 0 
40.3, 0 
40.4, 0 
40.5, 0 
40.6, 0 
40.7, 0 
40.8, 0 
40.9, 0 
41, 0 
41.1, 0 
41.2, 0 
41.3, 0 
41.4, 0 
41.5, 0 
41.6, 0 
41.7, 0 
41.8, 0 
41.9, 0 
42, 0 
42.1, 0 
42.2, 0 
42.3, 0 
42.4, 0 
42.5, 0 
42.6, 0 
42.7, 0 
42.8, 0 
42.9, 0 
43, 0 
43.1, 0 
43.2, 0 
43.3, 0 
43.4, 0 
43.5, 0 
43.6, 0 
43.7, 0 
43.8, 0 
43.9, 0 
44, 0 
44.1, 0 
44.2, 0 
44.3, 0 
44.4, 0 
44.5, 0 
44.6, 0 
44.7, 0 
44.8, 0 
44.9, 0 
45, 0 
45.1, 0 
45.2, 0 
45.3, 0 
45.4, 0 
45.5, 0 
45.6, 0 
45.7, 0 
45.8, 0 
45.9, 0 
46, 0 
46.1, 0 
46.2, 0 
46.3, 0 
46.4, 0 
46.5, 0 
46.6, 0 
46.7, 0 
46.8, 0 
46.9, 0 
47, 0 
47.1, 0 
47.2, 0 
47.3, 0 
47.4, 0 
47.5, 0 
47.6, 0 
47.7, 0 
47.8, 0 
47.9, 0 
48, 0 
48.1, 0 
48.2, 0 
48.3, 0 
48.4, 0 
48.5, 0 
48.6, 0 
48.7, 0 
48.8, 0 
48.9, 0 
49, 0 
49.1, 0 
49.2, 0 
49.3, 0 
49.4, 0 
49.5, 0 
49.6, 0 
49.7, 0 
49.8, 0 
49.9, 0 
50, 0 
50.1, 0 
50.2, 0 
50.3, 0 
50.4, 0 
50.5, 0 
50.6, 0 
50.7, 0 
50.8, 0 
50.9, 0 
51, 0 
51.1, 0 
51.2, 0 
51.3, 0 
51.4, 0 
51.5, 0 
51.6, 0 
51.7, 0 
51.8, 0 
51.9, 0 
52, 0 
52.1, 0 
52.2, 0 
52.3, 0 
52.4, 0 
52.5, 0 
52.6, 0 
52.7, 0 
52.8, 0 
52.9, 0 
53, 0 
53.1, 0 
53.2, 0 
53.3, 0 
53.4, 0 
53.5, 0 
53.6, 0 
53.7, 0 
53.8, 0 
53.9, 0 
54, 0 
54.1, 0 
54.2, 0 
54.3, 0 
54.4, 0 
54.5, 0 
54.6, 0 
54.7, 0 
54.8, 0 
54.9, 0 
55, 0 
55.1, 0 
55.2, 0 
55.3, 0 
55.4, 0 
55.5, 0 
55.6, 0 
55.7, 0 
55.8, 0 
55.9, 0 
56, 0 
56.1, 0 
56.2, 0 
56.3, 0 
56.4, 0 
56.5, 0 
56.6, 0 
56.7, 0 
56.8, 0 
56.9, 0 
57, 0 
57.1, 0 
57.2, 0 
57.3, 0 
57.4, 0 
57.5, 0 
57.6, 0 
57.7, 0 
57.8, 0 
57.9, 0 
58, 0 
58.1, 0 
58.2, 0 
58.3, 0 
58.4, 0 
58.5, 0 
58.6, 0 
58.7, 0 
58.8, 0 
58.9, 0 
59, 0 
59.1, 0 
59.2, 0 
59.3, 0 
59.4, 0 
59.5, 0 
59.6, 0 
59.7, 0 
59.8, 0 
59.9, 0 
60, 0 
60.1, 0 
60.2, 0 
60.3, 0 
60.4, 0 
60.5, 0 
60.6, 0 
60.7, 0 
60.8, 0 
60.9, 0 
61, 0 
61.1, 0 
61.2, 0 
61.3, 0 
61.4, 0 
61.5, 0 
61.6, 0 
61.7, 0 
61.8, 0 
61.9, 0 
62, 0 
62.1, 0 
62.2, 0 
62.3, 0 
62.4, 0 
62.5, 0 
62.6, 0 
62.7, 0 
62.8, 0 
62.9, 0 
63, 0 
63.1, 0 
63.2, 0 
63.3, 0 
63.4, 0 
63.5, 0 
63.6, 0 
63.7, 0 
63.8, 0 
63.9, 0 
64, 0 
64.1, 0 
64.2, 0 
64.3, 0 
64.4, 0 
64.5, 0 
64.6, 0 
64.7, 0 
64.8, 0 
64.9, 0 
65, 0 
65.1, 0 
65.2, 0 
65.3, 0 
65.4, 0 
65.5, 0 
65.6, 0 
65.7, 0 
65.8, 0 
65.9, 0 
66, 0 
66.1, 0 
66.2, 0 
66.3, 0 
66.4, 0 
66.5, 0 
66.6, 0 
66.7, 0 
66.8, 0 
66.9, 0 
67, 0 
67.1, 0 
67.2, 0 
67.3, 0 
67.4, 0 
67.5, 0 
67.6, 0 
67.7, 0 
67.8, 0 
67.9, 0 
68, 0 
68.1, 0 
68.2, 0 
68.3, 0 
68.4, 0 
68.5, 0 
68.6, 0 
68.7, 0 
68.8, 0 
68.9, 0 
69, 0 
69.1, 0 
69.2, 0 
69.3, 0 
69.4, 0 
69.5, 0 
69.6, 0 
69.7, 0 
69.8, 0 
69.9, 0 
70, 0 
70.1, 0 
70.2, 0 
70.3, 0 
70.4, 0 
70.5, 0 
70.6, 0 
70.7, 0 
70.8, 0 
70.9, 0 
71, 0 
71.1, 0 
71.2, 0 
71.3, 0 
71.4, 0 
71.5, 0 
71.6, 0 
71.7, 0 
71.8, 0 
71.9, 0 
72, 0 
72.1, 0 
72.2, 0 
72.3, 0 
72.4, 0 
72.5, 0 
72.6, 0 
72.7, 0 
72.8, 0 
72.9, 0 
73, 0 
73.1, 0 
73.2, 0 
73.3, 0 
73.4, 0 
73.5, 0 
73.6, 0 
73.7, 0 
73.8, 0 
73.9, 0 
74, 0 
74.1, 0 
74.2, 0 
74.3, 0 
74.4, 0 
74.5, 0 
74.6, 0 
74.7, 0 
74.8, 0 
74.9, 0 
75, 0 
75.1, 0 
75.2, 0 
75.3, 0 
75.4, 0 
75.5, 0 
75.6, 0 
75.7, 0 
75.8, 0 
75.9, 0 
76, 0 
76.1, 0 
76.2, 0 
76.3, 0 
76.4, 0 
76.5, 0 
76.6, 0 
76.7, 0 
76.8, 0 
76.9, 0 
77, 0 
77.1, 0 
77.2, 0 
77.3, 0 
77.4, 0 
77.5, 0 
77.6, 0 
77.7, 0 
77.8, 0 
77.9, 0 
78, 0 
78.1, 0 
78.2, 0 
78.3, 0 
78.4, 0 
78.5, 0 
78.6, 0 
78.7, 0 
78.8, 0 
78.9, 0 
79, 0 
79.1, 0 
79.2, 0 
79.3, 0 
79.4, 0 
79.5, 0 
79.6, 0 
79.7, 0 
79.8, 0 
79.9, 0 
80, 0 
80.1, 0 
80.2, 0 
80.3, 0 
80.4, 0 
80.5, 0 
80.6, 0 
80.7, 0 
80.8, 0 
80.9, 0 
81, 0 
81.1, 0 
81.2, 0 
81.3, 0 
81.4, 0 
81.5, 0 
81.6, 0 
81.7, 0 
81.8, 0 
81.9, 0 
82, 0 
82.1, 0 
82.2, 0 
82.3, 0 
82.4, 0 
82.5, 0 
82.6, 0 
82.7, 0 
82.8, 0 
82.9, 0 
83, 0 
83.1, 0 
83.2, 0 
83.3, 0 
83.4, 0 
83.5, 0 
83.6, 0 
83.7, 0 
83.8, 0 
83.9, 0 
84, 0 
84.1, 0 
84.2, 0 
84.3, 0 
84.4, 0 
84.5, 0 
84.6, 0 
84.7, 0 
84.8, 0 
84.9, 0 
85, 0 
85.1, 0 
85.2, 0 
85.3, 0 
85.4, 0 
85.5, 0 
85.6, 0 
85.7, 0 
85.8, 0 
85.9, 0 
86, 0 
86.1, 0 
86.2, 0 
86.3, 0 
86.4, 0 
86.5, 0 
86.6, 0 
86.7, 0 
86.8, 0 
86.9, 0 
87, 0 
87.1, 0 
87.2, 0 
87.3, 0 
87.4, 0 
87.5, 0 
87.6, 0 
87.7, 0 
87.8, 0 
87.9, 0 
88, 0 
88.1, 0 
88.2, 0 
88.3, 0 
88.4, 0 
88.5, 0 
88.6, 0 
88.7, 0 
88.8, 0 
88.9, 0 
89, 0 
89.1, 0 
89.2, 0 
89.3, 0 
89.4, 0 
89.5, 0 
89.6, 0 
89.7, 0 
89.8, 0 
89.9, 0 
90, 0 
90.1, 0 
90.2, 0 
90.3, 0 
90.4, 0 
90.5, 0 
90.6, 0 
90.7, 0 
90.8, 0 
90.9, 0 
91, 0 
91.1, 0 
91.2, 0 
91.3, 0 
91.4, 0 
91.5, 0 
91.6, 0 
91.7, 0 
91.8, 0 
91.9, 0 
92, 0 
92.1, 0 
92.2, 0 
92.3, 0 
92.4, 0 
92.5, 0 
92.6, 0 
92.7, 0 
92.8, 0 
92.9, 0 
93, 0 
93.1, 0 
93.2, 0 
93.3, 0 
93.4, 0 
93.5, 0 
93.6, 0 
93.7, 0 
93.8, 0 
93.9, 0 
94, 0 
94.1, 0 
94.2, 0 
94.3, 0 
94.4, 0 
94.5, 0 
94.6, 0 
94.7, 0 
94.8, 0 
94.9, 0 
95, 0 
95.1, 0 
95.2, 0 
95.3, 0 
95.4, 0 
95.5, 0 
95.6, 0 
95.7, 0 
95.8, 0 
95.9, 0 
96, 0 
96.1, 0 
96.2, 0 
96.3, 0 
96.4, 0 
96.5, 0 
96.6, 0 
96.7, 0 
96.8, 0 
96.9, 0 
97, 0 
97.1, 0 
97.2, 0 
97.3, 0 
97.4, 0 
97.5, 0 
97.6, 0 
97.7, 0 
97.8, 0 
97.9, 0 
98, 0 
98.1, 0 
98.2, 0 
98.3, 0 
98.4, 0 
98.5, 0 
98.6, 0 
98.7, 0 
98.8, 0 
98.9, 0 
99, 0 
99.1, 0 
99.2, 0 
99.3, 0 
99.4, 0 
99.5, 0 
99.6, 0 
99.7, 0 
99.8, 0 
99.9, 0 
100, 0 
100.1, 0 
100.2, 0 
100.3, 0 
100.4, 0 
100.5, 0 
100.6, 0 
100.7, 0 
100.8, 0 
100.9, 0 
101, 0 
101.1, 0 
101.2, 0 
101.3, 0 
101.4, 0 
101.5, 0 
101.6, 0 
101.7, 0 
101.8, 0 
101.9, 0 
102, 0 
102.1, 0 
102.2, 0 
102.3, 0 
102.4, 0 
102.5, 0 
102.6, 0 
102.7, 0 
102.8, 0 
102.9, 0 
103, 0 
103.1, 0 
103.2, 0 
103.3, 0 
103.4, 0 
103.5, 0 
103.6, 0 
103.7, 0 
103.8, 0 
103.9, 0 
104, 0 
104.1, 0 
104.2, 0 
104.3, 0 
104.4, 0 
104.5, 0 
104.6, 0 
104.7, 0 
104.8, 0 
104.9, 0 
105, 0 
105.1, 0 
105.2, 0 
105.3, 0 
105.4, 0 
105.5, 0 
105.6, 0 
105.7, 0 
105.8, 0 
105.9, 0 
106, 0 
106.1, 0 
106.2, 0 
106.3, 0 
106.4, 0 
106.5, 0 
106.6, 0 
106.7, 0 
106.8, 0 
106.9, 0 
107, 0 
107.1, 0 
107.2, 0 
107.3, 0 
107.4, 0 
107.5, 0 
107.6, 0 
107.7, 0 
107.8, 0 
107.9, 0 
108, 0 
108.1, 0 
108.2, 0 
108.3, 0 
108.4, 0 
108.5, 0 
108.6, 0 
108.7, 0 
108.8, 0 
108.9, 0 
109, 0 
109.1, 0 
109.2, 0 
109.3, 0 
109.4, 0 
109.5, 0 
109.6, 0 
109.7, 0 
109.8, 0 
109.9, 0 
110, 0 
110.1, 0 
110.2, 0 
110.3, 0 
110.4, 0 
110.5, 0 
110.6, 0 
110.7, 0 
110.8, 0 
110.9, 0 
111, 0 
111.1, 0 
111.2, 0 
111.3, 0 
111.4, 0 
111.5, 0 
111.6, 0 
111.7, 0 
111.8, 0 
111.9, 0 
112, 0 
112.1, 0 
112.2, 0 
112.3, 0 
112.4, 0 
112.5, 0 
112.6, 0 
112.7, 0 
112.8, 0 
112.9, 0 
113, 0 
113.1, 0 
113.2, 0 
113.3, 0 
113.4, 0 
113.5, 0 
113.6, 0 
113.7, 0 
113.8, 0 
113.9, 0 
114, 0 
114.1, 0 
114.2, 0 
114.3, 0 
114.4, 0 
114.5, 0 
114.6, 0 
114.7, 0 
114.8, 0 
114.9, 0 
115, 0 
115.1, 0 
115.2, 0 
115.3, 0 
115.4, 0 
115.5, 0 
115.6, 0 
115.7, 0 
115.8, 0 
115.9, 0 
116, 0 
116.1, 0 
116.2, 0 
116.3, 0 
116.4, 0 
116.5, 0 
116.6, 0 
116.7, 0 
116.8, 0 
116.9, 0 
117, 0 
117.1, 0 
117.2, 0 
117.3, 0 
117.4, 0 
117.5, 0 
117.6, 0 
117.7, 0 
117.8, 0 
117.9, 0 
118, 0 
118.1, 0 
118.2, 0 
118.3, 0 
118.4, 0 
118.5, 0 
118.6, 0 
118.7, 0 
118.8, 0 
118.9, 0 
119, 0 
119.1, 0 
119.2, 0 
119.3, 0 
119.4, 0 
119.5, 0 
119.6, 0 
119.7, 0 
119.8, 0 
119.9, 0 
120, 0 
120.1, 0 
120.2, 0 
120.3, 0 
120.4, 0 
120.5, 0 
120.6, 0 
120.7, 0 
120.8, 0 
120.9, 0 
121, 0 
121.1, 0 
121.2, 0 
121.3, 0 
121.4, 0 
121.5, 0 
121.6, 0 
121.7, 0 
121.8, 0 
121.9, 0 
122, 0 
122.1, 0 
122.2, 0 
122.3, 0 
122.4, 0 
122.5, 0 
122.6, 0 
122.7, 0 
122.8, 0 
122.9, 0 
123, 0 
123.1, 0 
123.2, 0 
123.3, 0 
123.4, 0 
123.5, 0 
123.6, 0 
123.7, 0 
123.8, 0 
123.9, 0 
124, 0 
124.1, 0 
124.2, 0 
124.3, 0 
124.4, 0 
124.5, 0 
124.6, 0 
124.7, 0 
124.8, 0 
124.9, 0 
125, 0 
125.1, 0 
125.2, 0 
125.3, 0 
125.4, 0 
125.5, 0 
125.6, 0 
125.7, 0 
125.8, 0 
125.9, 0 
126, 0 
126.1, 0 
126.2, 0 
126.3, 0 
126.4, 0 
126.5, 0 
126.6, 0 
126.7, 0 
126.8, 0 
126.9, 0 
127, 0 
127.1, 0 
127.2, 0 
127.3, 0 
127.4, 0 
127.5, 0 
127.6, 0 
127.7, 0 
127.8, 0 
127.9, 0 
128, 0 
128.1, 0 
128.2, 0 
128.3, 0 
128.4, 0 
128.5, 0 
128.6, 0 
128.7, 0 
128.8, 0 
128.9, 0 
129, 0 
129.1, 0 
129.2, 0 
129.3, 0 
129.4, 0 
129.5, 0 
129.6, 0 
129.7, 0 
129.8, 0 
129.9, 0 
130, 0 
130.1, 0 
130.2, 0 
130.3, 0 
130.4, 0 
130.5, 0 
130.6, 0 
130.7, 0 
130.8, 0 
130.9, 0 
131, 0 
131.1, 0 
131.2, 0 
131.3, 0 
131.4, 0 
131.5, 0 
131.6, 0 
131.7, 0 
131.8, 0 
131.9, 0 
132, 0 
132.1, 0 
132.2, 0 
132.3, 0 
132.4, 0 
132.5, 0 
132.6, 0 
132.7, 0 
132.8, 0 
132.9, 0 
133, 0 
133.1, 0 
133.2, 0 
133.3, 0 
133.4, 0 
133.5, 0 
133.6, 0 
133.7, 0 
133.8, 0 
133.9, 0 
134, 0 
134.1, 0 
134.2, 0 
134.3, 0 
134.4, 0 
134.5, 0 
134.6, 0 
134.7, 0 
134.8, 0 
134.9, 0 
135, 0 
135.1, 0 
135.2, 0 
135.3, 0 
135.4, 0 
135.5, 0 
135.6, 0 
135.7, 0 
135.8, 0 
135.9, 0 
136, 0 
136.1, 0 
136.2, 0 
136.3, 0 
136.4, 0 
136.5, 0 
136.6, 0 
136.7, 0 
136.8, 0 
136.9, 0 
137, 0 
137.1, 0 
137.2, 0 
137.3, 0 
137.4, 0 
137.5, 0 
137.6, 0 
137.7, 0 
137.8, 0 
137.9, 0 
138, 0 
138.1, 0 
138.2, 0 
138.3, 0 
138.4, 0 
138.5, 0 
138.6, 0 
138.7, 0 
138.8, 0 
138.9, 0 
139, 0 
139.1, 0 
139.2, 0 
139.3, 0 
139.4, 0 
139.5, 0 
139.6, 0 
139.7, 0 
139.8, 0 
139.9, 0 
140, 0 
140.1, 0 
140.2, 0 
140.3, 0 
140.4, 0 
140.5, 0 
140.6, 0 
140.7, 0 
140.8, 0 
140.9, 0 
141, 0 
141.1, 0 
141.2, 0 
141.3, 0 
141.4, 0 
141.5, 0 
141.6, 0 
141.7, 0 
141.8, 0 
141.9, 0 
142, 0 
142.1, 0 
142.2, 0 
142.3, 0 
142.4, 0 
142.5, 0 
142.6, 0 
142.7, 0 
142.8, 0 
142.9, 0 
143, 0 
143.1, 0 
143.2, 0 
143.3, 0 
143.4, 0 
143.5, 0 
143.6, 0 
143.7, 0 
143.8, 0 
143.9, 0 
144, 0 
144.1, 0 
144.2, 0 
144.3, 0 
144.4, 0 
144.5, 0 
144.6, 0 
144.7, 0 
144.8, 0 
144.9, 0 
145, 0 
145.1, 0 
145.2, 0 
145.3, 0 
145.4, 0 
145.5, 0 
145.6, 0 
145.7, 0 
145.8, 0 
145.9, 0 
146, 0 
146.1, 0 
146.2, 0 
146.3, 0 
146.4, 0 
146.5, 0 
146.6, 0 
146.7, 0 
146.8, 0 
146.9, 0 
147, 0 
147.1, 0 
147.2, 0 
147.3, 0 
147.4, 0 
147.5, 0 
147.6, 0 
147.7, 0 
147.8, 0 
147.9, 0 
148, 0 
148.1, 0 
148.2, 0 
148.3, 0 
148.4, 0 
148.5, 0 
148.6, 0 
148.7, 0 
148.8, 0 
148.9, 0 
149, 0 
149.1, 0 
149.2, 0 
149.3, 0 
149.4, 0 
149.5, 0 
149.6, 0 
149.7, 0 
149.8, 0 
149.9, 0 
150, 0 
150.1, 0 
150.2, 0 
150.3, 0 
150.4, 0 
150.5, 0 
150.6, 0 
150.7, 0 
150.8, 0 
150.9, 0 
151, 0 
151.1, 0 
151.2, 0 
151.3, 0 
151.4, 0 
151.5, 0 
151.6, 0 
151.7, 0 
151.8, 0 
151.9, 0 
152, 0 
152.1, 0 
152.2, 0 
152.3, 0 
152.4, 0 
152.5, 0 
152.6, 0 
152.7, 0 
152.8, 0 
152.9, 0 
153, 0 
153.1, 0 
153.2, 0 
153.3, 0 
153.4, 0 
153.5, 0 
153.6, 0 
153.7, 0 
153.8, 0 
153.9, 0 
154, 0 
154.1, 0 
154.2, 0 
154.3, 0 
154.4, 0 
154.5, 0 
154.6, 0 
154.7, 0 
154.8, 0 
154.9, 0 
155, 0 
155.1, 0 
155.2, 0 
155.3, 0 
155.4, 0 
155.5, 0 
155.6, 0 
155.7, 0 
155.8, 0 
155.9, 0 
156, 61440 
156.1, 61440 
156.2, 61440 
156.3, 61440 
156.4, 61440 
156.5, 61440 
156.6, 61440 
156.7, 61440 
156.8, 61440 
156.9, 61440 
157, 57344 
157.1, 57344 
157.2, 57344 
157.3, 57344 
157.4, 57344 
157.5, 57344 
157.6, 57344 
157.7, 57344 
157.8, 57344 
157.9, 57344 
158, 57344 
158.1, 57344 
158.2, 57344 
158.3, 57344 
158.4, 57344 
158.5, 57344 
158.6, 57344 
158.7, 57344 
158.8, 61440 
158.9, 61440 
159, 61440 
159.1, 61440 
159.2, 61440 
159.3, 61440 
159.4, 61440 
159.5, 61440 
159.6, 61440 
159.7, 61440 
159.8, 61440 
159.9, 61440 
160, 61440 
160.1, 61440 
160.2, 61440 
160.3, 61440 
160.4, 61440 
160.5, 61440 
160.6, 61440 
160.7, 61440 
160.8, 61440 
160.9, 61440 
161, 61440 
161.1, 61440 
161.2, 61440 
161.3, 61440 
161.4, 61440 
161.5, 61440 
161.6, 65536 
161.7, 65536 
161.8, 65536 
161.9, 65536 
162, 65536 
162.1, 65536 
162.2, 65536 
162.3, 65536 
162.4, 61440 
162.5, 61440 
162.6, 61440 
162.7, 69632 
162.8, 73728 
162.9, 77824 
163, 77824 
163.1, 73728 
163.2, 69632 
163.3, 69632 
163.4, 73728 
163.5, 73728 
163.6, 65536 
163.7, 69632 
163.8, 69632 
163.9, 61440 
164, 65536 
164.1, 69632 
164.2, 65536 
164.3, 73728 
164.4, 69632 
164.5, 61440 
164.6, 61440 
164.7, 65536 
164.8, 65536 
164.9, 69632 
165, 73728 
165.1, 69632 
165.2, 73728 
165.3, 69632 
165.4, 69632 
165.5, 69632 
165.6, 65536 
165.7, 65536 
165.8, 65536 
165.9, 61440 
166, 65536 
166.1, 69632 
166.2, 69632 
166.3, 69632 
166.4, 65536 
166.5, 65536 
166.6, 61440 
166.7, 61440 
166.8, 53248 
166.9, 53248 
167, 53248 
167.1, 57344 
167.2, 57344 
167.3, 61440 
167.4, 61440 
167.5, 61440 
167.6, 65536 
167.7, 65536 
167.8, 61440 
167.9, 65536 
168, 65536 
168.1, 65536 
168.2, 61440 
168.3, 61440 
168.4, 61440 
168.5, 57344 
168.6, 57344 
168.7, 57344 
168.8, 61440 
168.9, 69632 
169, 73728 
169.1, 73728 
169.2, 73728 
169.3, 73728 
169.4, 73728 
169.5, 73728 
169.6, 73728 
169.7, 69632 
169.8, 65536 
169.9, 61440 
170, 61440 
170.1, 61440 
170.2, 61440 
170.3, 57344 
170.4, 57344 
170.5, 57344 
170.6, 53248 
170.7, 53248 
170.8, 57344 
170.9, 65536 
171, 65536 
171.1, 65536 
171.2, 65536 
171.3, 69632 
171.4, 69632 
171.5, 69632 
171.6, 69632 
171.7, 69632 
171.8, 69632 
171.9, 61440 
172, 69632 
172.1, 69632 
172.2, 69632 
172.3, 77824 
172.4, 69632 
172.5, 65536 
172.6, 61440 
172.7, 57344 
172.8, 61440 
172.9, 57344 
173, 61440 
173.1, 61440 
173.2, 61440 
173.3, 61440 
173.4, 57344 
173.5, 57344 
173.6, 57344 
173.7, 61440 
173.8, 65536 
173.9, 65536 
174, 65536 
174.1, 73728 
174.2, 73728 
174.3, 73728 
174.4, 73728 
174.5, 73728 
174.6, 73728 
174.7, 69632 
174.8, 65536 
174.9, 61440 
175, 53248 
175.1, 57344 
175.2, 57344 
175.3, 61440 
175.4, 65536 
175.5, 65536 
175.6, 61440 
175.7, 65536 
175.8, 61440 
175.9, 61440 
176, 57344 
176.1, 57344 
176.2, 61440 
176.3, 61440 
176.4, 73728 
176.5, 73728 
176.6, 69632 
176.7, 73728 
176.8, 73728 
176.9, 73728 
177, 65536 
177.1, 61440 
177.2, 61440 
177.3, 57344 
177.4, 53248 
177.5, 53248 
177.6, 57344 
177.7, 65536 
177.8, 65536 
177.9, 65536 
178, 69632 
178.1, 69632 
178.2, 65536 
178.3, 65536 
178.4, 65536 
178.5, 61440 
178.6, 69632 
178.7, 69632 
178.8, 69632 
178.9, 73728 
179, 77824 
179.1, 73728 
179.2, 57344 
179.3, 57344 
179.4, 57344 
179.5, 61440 
179.6, 61440 
179.7, 57344 
179.8, 57344 
179.9, 57344 
180, 53248 
180.1, 65536 
180.2, 65536 
180.3, 65536 
180.4, 69632 
180.5, 69632 
180.6, 73728 
180.7, 73728 
180.8, 65536 
180.9, 69632 
181, 69632 
181.1, 69632 
181.2, 65536 
181.3, 57344 
181.4, 61440 
181.5, 61440 
181.6, 61440 
181.7, 61440 
181.8, 61440 
181.9, 61440 
182, 61440 
182.1, 57344 
182.2, 57344 
182.3, 57344 
182.4, 61440 
182.5, 69632 
182.6, 73728 
182.7, 69632 
182.8, 73728 
182.9, 73728 
183, 73728 
183.1, 73728 
183.2, 65536 
183.3, 65536 
183.4, 57344 
183.5, 53248 
183.6, 53248 
183.7, 53248 
183.8, 57344 
183.9, 65536 
184, 65536 
184.1, 65536 
184.2, 69632 
184.3, 69632 
184.4, 65536 
184.5, 65536 
184.6, 61440 
184.7, 61440 
184.8, 65536 
184.9, 69632 
185, 69632 
185.1, 77824 
185.2, 73728 
185.3, 73728 
185.4, 65536 
185.5, 61440 
185.6, 57344 
185.7, 61440 
185.8, 61440 
185.9, 61440 
186, 57344 
186.1, 57344 
186.2, 57344 
186.3, 53248 
186.4, 61440 
186.5, 65536 
186.6, 65536 
186.7, 65536 
186.8, 69632 
186.9, 69632 
187, 73728 
187.1, 73728 
187.2, 69632 
187.3, 65536 
187.4, 69632 
187.5, 69632 
187.6, 69632 
187.7, 69632 
187.8, 65536 
187.9, 57344 
188, 61440 
188.1, 57344 
188.2, 61440 
188.3, 61440 
188.4, 61440 
188.5, 61440 
188.6, 61440 
188.7, 61440 
188.8, 57344 
188.9, 57344 
189, 57344 
189.1, 57344 
189.2, 61440 
189.3, 69632 
189.4, 65536 
189.5, 69632 
189.6, 69632 
189.7, 73728 
189.8, 73728 
189.9, 69632 
190, 65536 
190.1, 65536 
190.2, 61440 
190.3, 65536 
190.4, 61440 
190.5, 61440 
190.6, 57344 
190.7, 57344 
190.8, 61440 
190.9, 61440 
191, 61440 
191.1, 61440 
191.2, 61440 
191.3, 65536 
191.4, 61440 
191.5, 65536 
191.6, 69632 
191.7, 69632 
191.8, 69632 
191.9, 69632 
192, 69632 
192.1, 61440 
192.2, 57344 
192.3, 57344 
192.4, 57344 
192.5, 61440 
192.6, 61440 
192.7, 61440 
192.8, 65536 
192.9, 65536 
193, 61440 
193.1, 65536 
193.2, 65536 
193.3, 65536 
193.4, 65536 
193.5, 69632 
193.6, 69632 
193.7, 65536 
193.8, 61440 
193.9, 61440 
194, 61440 
194.1, 61440 
194.2, 61440 
194.3, 69632 
194.4, 69632 
194.5, 77824 
194.6, 73728 
194.7, 73728 
194.8, 73728 
194.9, 73728 
195, 69632 
195.1, 65536 
195.2, 65536 
195.3, 61440 
195.4, 61440 
195.5, 61440 
195.6, 57344 
195.7, 65536 
195.8, 65536 
195.9, 73728 
196, 73728 
196.1, 73728 
196.2, 73728 
196.3, 69632 
196.4, 69632 
196.5, 65536 
196.6, 61440 
196.7, 61440 
196.8, 61440 
196.9, 57344 
197, 65536 
197.1, 69632 
197.2, 73728 
197.3, 73728 
197.4, 73728 
197.5, 73728 
197.6, 77824 
197.7, 61440 
197.8, 61440 
197.9, 61440 
198, 61440 
198.1, 61440 
198.2, 65536 
198.3, 69632 
198.4, 73728 
198.5, 73728 
198.6, 73728 
198.7, 73728 
198.8, 69632 
198.9, 65536 
199, 61440 
199.1, 61440 
199.2, 61440 
199.3, 61440 
199.4, 69632 
199.5, 73728 
199.6, 73728 
199.7, 69632 
199.8, 69632 
199.9, 69632 
200, 65536 
200.1, 65536 
200.2, 65536 
200.3, 61440 
200.4, 61440 
200.5, 69632 
200.6, 73728 
200.7, 69632 
200.8, 69632 
200.9, 65536 
201, 69632 
201.1, 69632 
201.2, 65536 
201.3, 65536 
201.4, 65536 
201.5, 61440 
201.6, 61440 
201.7, 65536 
201.8, 65536 
201.9, 61440 
202, 61440 
202.1, 65536 
202.2, 65536 
202.3, 65536 
202.4, 61440 
202.5, 61440 
202.6, 57344 
202.7, 57344 
202.8, 57344 
202.9, 57344 
203, 61440 
203.1, 61440 
203.2, 65536 
203.3, 69632 
203.4, 73728 
203.5, 73728 
203.6, 73728 
203.7, 61440 
203.8, 61440 
203.9, 61440 
204, 61440 
204.1, 57344 
204.2, 57344 
204.3, 57344 
204.4, 65536 
204.5, 61440 
204.6, 65536 
204.7, 61440 
204.8, 65536 
204.9, 69632 
205, 69632 
205.1, 73728 
205.2, 69632 
205.3, 61440 
205.4, 61440 
205.5, 65536 
205.6, 69632 
205.7, 77824 
205.8, 73728 
205.9, 69632 
206, 73728 
206.1, 73728 
206.2, 73728 
206.3, 73728 
206.4, 69632 
206.5, 61440 
206.6, 61440 
206.7, 57344 
206.8, 53248 
206.9, 53248 
207, 53248 
207.1, 57344 
207.2, 65536 
207.3, 65536 
207.4, 65536 
207.5, 69632 
207.6, 69632 
207.7, 65536 
207.8, 65536 
207.9, 69632 
208, 61440 
208.1, 69632 
208.2, 69632 
208.3, 69632 
208.4, 77824 
208.5, 73728 
208.6, 73728 
208.7, 65536 
208.8, 53248 
208.9, 57344 
209, 61440 
209.1, 61440 
209.2, 61440 
209.3, 57344 
209.4, 57344 
209.5, 57344 
209.6, 53248 
209.7, 65536 
209.8, 65536 
209.9, 65536 
210, 69632 
210.1, 69632 
210.2, 73728 
210.3, 73728 
210.4, 69632 
210.5, 69632 
210.6, 69632 
210.7, 69632 
210.8, 69632 
210.9, 65536 
211, 57344 
211.1, 61440 
211.2, 57344 
211.3, 61440 
211.4, 61440 
211.5, 61440 
211.6, 61440 
211.7, 61440 
211.8, 57344 
211.9, 57344 
212, 57344 
212.1, 61440 
212.2, 65536 
212.3, 69632 
212.4, 69632 
212.5, 73728 
212.6, 73728 
212.7, 73728 
212.8, 73728 
212.9, 73728 
213, 73728 
213.1, 69632 
213.2, 53248 
213.3, 53248 
213.4, 53248 
213.5, 53248 
213.6, 57344 
213.7, 61440 
213.8, 65536 
213.9, 65536 
214, 65536 
214.1, 65536 
214.2, 65536 
214.3, 65536 
214.4, 65536 
214.5, 61440 
214.6, 57344 
214.7, 61440 
214.8, 65536 
214.9, 69632 
215, 73728 
215.1, 73728 
215.2, 73728 
215.3, 77824 
215.4, 77824 
215.5, 73728 
215.6, 65536 
215.7, 61440 
215.8, 57344 
215.9, 61440 
216, 61440 
216.1, 61440 
216.2, 57344 
216.3, 57344 
216.4, 57344 
216.5, 57344 
216.6, 53248 
216.7, 53248 
216.8, 53248 
216.9, 57344 
217, 65536 
217.1, 65536 
217.2, 65536 
217.3, 65536 
217.4, 65536 
217.5, 65536 
217.6, 69632 
217.7, 69632 
217.8, 69632 
217.9, 73728 
218, 73728 
218.1, 73728 
218.2, 73728 
218.3, 69632 
218.4, 69632 
218.5, 65536 
218.6, 61440 
218.7, 69632 
218.8, 69632 
218.9, 61440 
219, 61440 
219.1, 61440 
219.2, 61440 
219.3, 61440 
219.4, 61440 
219.5, 61440 
219.6, 61440 
219.7, 61440 
219.8, 61440 
219.9, 57344 
220, 57344 
220.1, 57344 
220.2, 57344 
220.3, 57344 
220.4, 61440 
220.5, 61440 
220.6, 61440 
220.7, 61440 
220.8, 65536 
220.9, 65536 
221, 69632 
221.1, 69632 
221.2, 65536 
221.3, 65536 
221.4, 65536 
221.5, 65536 
221.6, 65536 
221.7, 65536 
221.8, 65536 
221.9, 69632 
222, 69632 
222.1, 69632 
222.2, 69632 
222.3, 69632 
222.4, 69632 
222.5, 69632 
222.6, 69632 
222.7, 69632 
222.8, 69632 
222.9, 65536 
223, 65536 
223.1, 65536 
223.2, 65536 
223.3, 65536 
223.4, 65536 
223.5, 65536 
223.6, 65536 
223.7, 65536 
223.8, 65536 
223.9, 65536 
224, 61440 
224.1, 61440 
224.2, 61440 
224.3, 61440 
224.4, 61440 
224.5, 61440 
224.6, 61440 
224.7, 61440 
224.8, 61440 
224.9, 61440 
225, 61440 
225.1, 61440 
225.2, 61440 
225.3, 61440 
225.4, 61440 
225.5, 61440 
225.6, 61440 
225.7, 61440 
225.8, 61440 
225.9, 61440 
226, 61440 
226.1, 61440 
226.2, 61440 
226.3, 61440 
226.4, 61440 
226.5, 61440 
226.6, 61440 
226.7, 61440 
226.8, 61440 
226.9, 61440 
227, 61440 
227.1, 61440 
227.2, 61440 
227.3, 61440 
227.4, 61440 
227.5, 61440 
227.6, 61440 
227.7, 61440 
227.8, 61440 
227.9, 61440 
228, 61440 
228.1, 61440 
228.2, 61440 
228.3, 61440 
228.4, 61440 
228.5, 61440 
228.6, 61440 
228.7, 61440 
228.8, 61440 
228.9, 61440 
229, 61440 
229.1, 61440 
229.2, 61440 
229.3, 61440 
229.4, 61440 
229.5, 61440 
229.6, 61440 
229.7, 61440 
229.8, 61440 
229.9, 61440 
230, 61440 
230.1, 61440 
230.2, 61440 
230.3, 61440 
230.4, 61440 
230.5, 61440 
230.6, 61440 
230.7, 61440 
230.8, 61440 
230.9, 61440 
231, 61440 
231.1, 61440 
231.2, 61440 
231.3, 61440 
231.4, 61440 
231.5, 61440 
231.6, 61440 
231.7, 61440 
231.8, 61440 
231.9, 61440 
232, 61440 
232.1, 61440 
232.2, 61440 
232.3, 61440 
232.4, 61440 
232.5, 61440 
232.6, 61440 
232.7, 61440 
232.8, 61440 
232.9, 61440 
233, 61440 
233.1, 61440 
233.2, 61440 
233.3, 61440 
233.4, 61440 
233.5, 61440 
233.6, 61440 
233.7, 61440 
233.8, 61440 
233.9, 61440 
234, 61440 
234.1, 61440 
234.2, 61440 
234.3, 61440 
234.4, 61440 
234.5, 61440 
234.6, 61440 
234.7, 57344 
234.8, 57344 
234.9, 57344 
235, 57344 
235.1, 57344 
235.2, 57344 
235.3, 57344 
235.4, 57344 
235.5, 61440 
235.6, 61440 
235.7, 61440 
235.8, 61440 
235.9, 61440 
236, 61440 
236.1, 61440 
236.2, 61440 
236.3, 65536 
236.4, 73728 
236.5, 73728 
236.6, 73728 
236.7, 73728 
236.8, 73728 
236.9, 73728 
237, 73728 
237.1, 73728 
237.2, 73728 
237.3, 69632 
237.4, 69632 
237.5, 65536 
237.6, 65536 
237.7, 61440 
237.8, 61440 
237.9, 57344 
238, 57344 
238.1, 57344 
238.2, 53248 
238.3, 53248 
238.4, 53248 
238.5, 61440 
238.6, 73728 
238.7, 77824 
238.8, 65536 
238.9, 65536 
239, 65536 
239.1, 65536 
239.2, 69632 
239.3, 69632 
239.4, 69632 
239.5, 69632 
239.6, 69632 
239.7, 69632 
239.8, 69632 
239.9, 77824 
240, 73728 
240.1, 73728 
240.2, 65536 
240.3, 65536 
240.4, 65536 
240.5, 69632 
240.6, 73728 
240.7, 73728 
240.8, 65536 
240.9, 57344 
241, 65536 
241.1, 65536 
241.2, 65536 
241.3, 65536 
241.4, 65536 
241.5, 61440 
241.6, 69632 
241.7, 69632 
241.8, 65536 
241.9, 61440 
242, 61440 
242.1, 65536 
242.2, 73728 
242.3, 69632 
242.4, 65536 
242.5, 73728 
242.6, 73728 
242.7, 73728 
242.8, 69632 
242.9, 61440 
243, 61440 
243.1, 69632 
243.2, 73728 
243.3, 69632 
243.4, 61440 
243.5, 61440 
243.6, 61440 
243.7, 61440 
243.8, 61440 
243.9, 57344 
244, 57344 
244.1, 57344 
244.2, 57344 
244.3, 65536 
244.4, 65536 
244.5, 69632 
244.6, 69632 
244.7, 73728 
244.8, 73728 
244.9, 73728 
245, 69632 
245.1, 73728 
245.2, 73728 
245.3, 69632 
245.4, 61440 
245.5, 61440 
245.6, 57344 
245.7, 57344 
245.8, 61440 
245.9, 61440 
246, 61440 
246.1, 57344 
246.2, 57344 
246.3, 57344 
246.4, 57344 
246.5, 57344 
246.6, 65536 
246.7, 65536 
246.8, 65536 
246.9, 65536 
247, 69632 
247.1, 69632 
247.2, 69632 
247.3, 73728 
247.4, 69632 
247.5, 69632 
247.6, 65536 
247.7, 69632 
247.8, 69632 
247.9, 69632 
248, 73728 
248.1, 65536 
248.2, 61440 
248.3, 57344 
248.4, 61440 
248.5, 57344 
248.6, 61440 
248.7, 61440 
248.8, 61440 
248.9, 57344 
249, 57344 
249.1, 57344 
249.2, 61440 
249.3, 65536 
249.4, 65536 
249.5, 65536 
249.6, 73728 
249.7, 73728 
249.8, 73728 
249.9, 73728 
250, 73728 
250.1, 69632 
250.2, 61440 
250.3, 53248 
250.4, 57344 
250.5, 61440 
250.6, 61440 
250.7, 61440 
250.8, 61440 
250.9, 65536 
251, 61440 
251.1, 61440 
251.2, 57344 
251.3, 57344 
251.4, 61440 
251.5, 65536 
251.6, 73728 
251.7, 73728 
251.8, 73728 
251.9, 73728 
252, 73728 
252.1, 73728 
252.2, 65536 
252.3, 57344 
252.4, 53248 
252.5, 53248 
252.6, 53248 
252.7, 57344 
252.8, 65536 
252.9, 65536 
253, 65536 
253.1, 65536 
253.2, 65536 
253.3, 65536 
253.4, 61440 
253.5, 61440 
253.6, 69632 
253.7, 69632 
253.8, 73728 
253.9, 73728 
254, 77824 
254.1, 73728 
254.2, 53248 
254.3, 57344 
254.4, 61440 
254.5, 61440 
254.6, 57344 
254.7, 57344 
254.8, 53248 
254.9, 53248 
255, 65536 
255.1, 65536 
255.2, 65536 
255.3, 69632 
255.4, 69632 
255.5, 65536 
255.6, 69632 
255.7, 65536 
255.8, 69632 
255.9, 69632 
256, 69632 
256.1, 69632 
256.2, 77824 
256.3, 57344 
256.4, 57344 
256.5, 61440 
256.6, 57344 
256.7, 61440 
256.8, 61440 
256.9, 61440 
257, 57344 
257.1, 57344 
257.2, 57344 
257.3, 61440 
257.4, 65536 
257.5, 73728 
257.6, 73728 
257.7, 73728 
257.8, 69632 
257.9, 69632 
258, 65536 
258.1, 65536 
258.2, 65536 
258.3, 65536 
258.4, 65536 
258.5, 65536 
258.6, 61440 
258.7, 57344 
258.8, 65536 
258.9, 65536 
259, 65536 
259.1, 65536 
259.2, 69632 
259.3, 69632 
259.4, 61440 
259.5, 61440 
259.6, 61440 
259.7, 57344 
259.8, 57344 
259.9, 53248 
260, 57344 
260.1, 61440 
260.2, 61440 
260.3, 69632 
260.4, 73728 
260.5, 73728 
260.6, 73728 
260.7, 69632 
260.8, 65536 
260.9, 61440 
261, 61440 
261.1, 65536 
261.2, 65536 
261.3, 61440 
261.4, 69632 
261.5, 73728 
261.6, 61440 
261.7, 65536 
261.8, 65536 
261.9, 65536 
262, 65536 
262.1, 57344 
262.2, 57344 
262.3, 57344 
262.4, 57344 
262.5, 57344 
262.6, 57344 
262.7, 65536 
262.8, 65536 
262.9, 65536 
263, 65536 
263.1, 65536 
263.2, 65536 
263.3, 57344 
263.4, 57344 
263.5, 57344 
263.6, 57344 
263.7, 57344 
263.8, 57344 
263.9, 61440 
264, 69632 
264.1, 69632 
264.2, 69632 
264.3, 69632 
264.4, 69632 
264.5, 65536 
264.6, 61440 
264.7, 61440 
264.8, 61440 
264.9, 57344 
265, 65536 
265.1, 65536 
265.2, 73728 
265.3, 73728 
265.4, 69632 
265.5, 69632 
265.6, 69632 
265.7, 65536 
265.8, 65536 
265.9, 61440 
266, 57344 
266.1, 57344 
266.2, 65536 
266.3, 69632 
266.4, 73728 
266.5, 73728 
266.6, 73728 
266.7, 69632 
266.8, 65536 
266.9, 61440 
267, 61440 
267.1, 61440 
267.2, 61440 
267.3, 61440 
267.4, 69632 
267.5, 73728 
267.6, 73728 
267.7, 73728 
267.8, 69632 
267.9, 69632 
268, 65536 
268.1, 65536 
268.2, 61440 
268.3, 61440 
268.4, 61440 
268.5, 65536 
268.6, 61440 
268.7, 61440 
268.8, 61440 
268.9, 65536 
269, 69632 
269.1, 65536 
269.2, 65536 
269.3, 61440 
269.4, 57344 
269.5, 57344 
269.6, 57344 
269.7, 53248 
269.8, 65536 
269.9, 65536 
270, 65536 
270.1, 69632 
270.2, 73728 
270.3, 73728 
270.4, 73728 
270.5, 69632 
270.6, 65536 
270.7, 61440 
270.8, 57344 
270.9, 57344 
271, 57344 
271.1, 57344 
271.2, 57344 
271.3, 61440 
271.4, 65536 
271.5, 65536 
271.6, 69632 
271.7, 69632 
271.8, 73728 
271.9, 73728 
272, 73728 
272.1, 69632 
272.2, 61440 
272.3, 65536 
272.4, 69632 
272.5, 77824 
272.6, 77824 
272.7, 73728 
272.8, 77824 
272.9, 69632 
273, 65536 
273.1, 57344 
273.2, 61440 
273.3, 61440 
273.4, 61440 
273.5, 57344 
273.6, 57344 
273.7, 53248 
273.8, 57344 
273.9, 65536 
274, 65536 
274.1, 65536 
274.2, 69632 
274.3, 69632 
274.4, 73728 
274.5, 69632 
274.6, 69632 
274.7, 69632 
274.8, 69632 
274.9, 69632 
275, 69632 
275.1, 65536 
275.2, 61440 
275.3, 57344 
275.4, 61440 
275.5, 57344 
275.6, 61440 
275.7, 61440 
275.8, 61440 
275.9, 57344 
276, 57344 
276.1, 57344 
276.2, 65536 
276.3, 65536 
276.4, 69632 
276.5, 73728 
276.6, 73728 
276.7, 73728 
276.8, 73728 
276.9, 73728 
277, 65536 
277.1, 57344 
277.2, 53248 
277.3, 53248 
277.4, 57344 
277.5, 61440 
277.6, 65536 
277.7, 65536 
277.8, 65536 
277.9, 65536 
278, 61440 
278.1, 57344 
278.2, 57344 
278.3, 61440 
278.4, 69632 
278.5, 73728 
278.6, 73728 
278.7, 73728 
278.8, 73728 
278.9, 65536 
279, 61440 
279.1, 61440 
279.2, 57344 
279.3, 57344 
279.4, 53248 
279.5, 53248 
279.6, 65536 
279.7, 65536 
279.8, 65536 
279.9, 69632 
280, 69632 
280.1, 73728 
280.2, 69632 
280.3, 61440 
280.4, 69632 
280.5, 69632 
280.6, 65536 
280.7, 65536 
280.8, 61440 
280.9, 61440 
281, 61440 
281.1, 61440 
281.2, 61440 
281.3, 61440 
281.4, 57344 
281.5, 57344 
281.6, 57344 
281.7, 65536 
281.8, 65536 
281.9, 69632 
282, 73728 
282.1, 73728 
282.2, 73728 
282.3, 73728 
282.4, 73728 
282.5, 61440 
282.6, 53248 
282.7, 53248 
282.8, 57344 
282.9, 61440 
283, 65536 
283.1, 65536 
283.2, 65536 
283.3, 65536 
283.4, 61440 
283.5, 57344 
283.6, 57344 
283.7, 65536 
283.8, 69632 
283.9, 73728 
284, 73728 
284.1, 73728 
284.2, 73728 
284.3, 65536 
284.4, 61440 
284.5, 61440 
284.6, 57344 
284.7, 57344 
284.8, 53248 
284.9, 53248 
285, 61440 
285.1, 65536 
285.2, 65536 
285.3, 69632 
285.4, 69632 
285.5, 65536 
285.6, 69632 
285.7, 61440 
285.8, 69632 
285.9, 69632 
286, 69632 
286.1, 73728 
286.2, 65536 
286.3, 57344 
286.4, 61440 
286.5, 57344 
286.6, 61440 
286.7, 61440 
286.8, 57344 
286.9, 57344 
287, 57344 
287.1, 61440 
287.2, 65536 
287.3, 65536 
287.4, 65536 
287.5, 73728 
287.6, 73728 
287.7, 73728 
287.8, 69632 
287.9, 73728 
288, 65536 
288.1, 61440 
288.2, 53248 
288.3, 57344 
288.4, 61440 
288.5, 65536 
288.6, 65536 
288.7, 65536 
288.8, 65536 
288.9, 61440 
289, 61440 
289.1, 57344 
289.2, 57344 
289.3, 61440 
289.4, 73728 
289.5, 73728 
289.6, 73728 
289.7, 73728 
289.8, 73728 
289.9, 69632 
290, 61440 
290.1, 61440 
290.2, 57344 
290.3, 57344 
290.4, 53248 
290.5, 53248 
290.6, 57344 
290.7, 65536 
290.8, 65536 
290.9, 65536 
291, 69632 
291.1, 65536 
291.2, 65536 
291.3, 69632 
291.4, 61440 
291.5, 69632 
291.6, 69632 
291.7, 77824 
291.8, 73728 
291.9, 69632 
292, 65536 
292.1, 57344 
292.2, 57344 
292.3, 61440 
292.4, 61440 
292.5, 57344 
292.6, 57344 
292.7, 57344 
292.8, 57344 
292.9, 65536 
293, 65536 
293.1, 65536 
293.2, 69632 
293.3, 73728 
293.4, 73728 
293.5, 73728 
293.6, 65536 
293.7, 69632 
293.8, 69632 
293.9, 65536 
294, 57344 
294.1, 57344 
294.2, 61440 
294.3, 61440 
294.4, 61440 
294.5, 65536 
294.6, 61440 
294.7, 61440 
294.8, 61440 
294.9, 57344 
295, 57344 
295.1, 61440 
295.2, 69632 
295.3, 69632 
295.4, 69632 
295.5, 73728 
295.6, 73728 
295.7, 73728 
295.8, 73728 
295.9, 77824 
296, 65536 
296.1, 53248 
296.2, 53248 
296.3, 53248 
296.4, 57344 
296.5, 61440 
296.6, 65536 
296.7, 65536 
296.8, 61440 
296.9, 65536 
297, 65536 
297.1, 61440 
297.2, 61440 
297.3, 57344 
297.4, 61440 
297.5, 69632 
297.6, 69632 
297.7, 73728 
297.8, 73728 
297.9, 73728 
298, 73728 
298.1, 73728 
298.2, 69632 
298.3, 57344 
298.4, 61440 
298.5, 61440 
298.6, 57344 
298.7, 57344 
298.8, 53248 
298.9, 53248 
299, 57344 
299.1, 65536 
299.2, 65536 
299.3, 65536 
299.4, 65536 
299.5, 69632 
299.6, 69632 
299.7, 69632 
299.8, 65536 
299.9, 65536 
300, 69632 
300.1, 65536 
300.2, 61440 
300.3, 69632 
300.4, 69632 
300.5, 69632 
300.6, 69632 
300.7, 69632 
300.8, 77824 
300.9, 77824 
301, 65536 
301.1, 65536 
301.2, 57344 
301.3, 57344 
301.4, 57344 
301.5, 57344 
301.6, 57344 
301.7, 57344 
301.8, 61440 
301.9, 61440 
302, 61440 
302.1, 61440 
302.2, 61440 
302.3, 61440 
302.4, 57344 
302.5, 57344 
302.6, 57344 
302.7, 57344 
302.8, 53248 
302.9, 53248 
303, 53248 
303.1, 49152 
303.2, 65536 
303.3, 69632 
303.4, 73728 
303.5, 73728 
303.6, 73728 
303.7, 73728 
303.8, 65536 
303.9, 69632 
304, 65536 
304.1, 65536 
304.2, 65536 
304.3, 73728 
304.4, 73728 
304.5, 65536 
304.6, 65536 
304.7, 65536 
304.8, 65536 
304.9, 65536 
305, 65536 
305.1, 57344 
305.2, 57344 
305.3, 57344 
305.4, 65536 
305.5, 69632 
305.6, 65536 
305.7, 65536 
305.8, 69632 
305.9, 65536 
306, 73728 
306.1, 73728 
306.2, 69632 
306.3, 65536 
306.4, 61440 
306.5, 65536 
306.6, 65536 
306.7, 57344 
306.8, 61440 
306.9, 57344 
307, 57344 
307.1, 57344 
307.2, 61440 
307.3, 69632 
307.4, 69632 
307.5, 65536 
307.6, 61440 
307.7, 65536 
307.8, 61440 
307.9, 61440 
308, 57344 
308.1, 61440 
308.2, 57344 
308.3, 57344 
308.4, 57344 
308.5, 61440 
308.6, 65536 
308.7, 65536 
308.8, 65536 
308.9, 61440 
309, 61440 
309.1, 69632 
309.2, 69632 
309.3, 77824 
309.4, 73728 
309.5, 65536 
309.6, 65536 
309.7, 61440 
309.8, 65536 
309.9, 65536 
310, 65536 
310.1, 65536 
310.2, 65536 
310.3, 65536 
310.4, 65536 
310.5, 57344 
310.6, 57344 
310.7, 57344 
310.8, 57344 
310.9, 65536 
311, 65536 
311.1, 73728 
311.2, 73728 
311.3, 69632 
311.4, 61440 
311.5, 61440 
311.6, 61440 
311.7, 65536 
311.8, 69632 
311.9, 73728 
312, 73728 
312.1, 73728 
312.2, 69632 
312.3, 65536 
312.4, 65536 
312.5, 65536 
312.6, 65536 
312.7, 65536 
312.8, 65536 
312.9, 69632 
313, 65536 
313.1, 65536 
313.2, 65536 
313.3, 61440 
313.4, 65536 
313.5, 69632 
313.6, 73728 
313.7, 73728 
313.8, 77824 
313.9, 73728 
314, 73728 
314.1, 69632 
314.2, 65536 
314.3, 65536 
314.4, 65536 
314.5, 65536 
314.6, 69632 
314.7, 65536 
314.8, 65536 
314.9, 61440 
315, 65536 
315.1, 65536 
315.2, 57344 
315.3, 57344 
315.4, 57344 
315.5, 61440 
315.6, 61440 
315.7, 61440 
315.8, 57344 
315.9, 61440 
316, 61440 
316.1, 69632 
316.2, 73728 
316.3, 73728 
316.4, 73728 
316.5, 69632 
316.6, 61440 
316.7, 61440 
316.8, 65536 
316.9, 65536 
317, 65536 
317.1, 69632 
317.2, 69632 
317.3, 73728 
317.4, 73728 
317.5, 73728 
317.6, 69632 
317.7, 69632 
317.8, 69632 
317.9, 69632 
318, 69632 
318.1, 65536 
318.2, 65536 
318.3, 65536 
318.4, 65536 
318.5, 65536 
318.6, 57344 
318.7, 61440 
318.8, 65536 
318.9, 65536 
319, 65536 
319.1, 61440 
319.2, 61440 
319.3, 57344 
319.4, 57344 
319.5, 57344 
319.6, 57344 
319.7, 57344 
319.8, 57344 
319.9, 57344 
320, 61440 
320.1, 61440 
320.2, 65536 
320.3, 65536 
320.4, 69632 
320.5, 65536 
320.6, 69632 
320.7, 65536 
320.8, 65536 
320.9, 65536 
321, 73728 
321.1, 73728 
321.2, 73728 
321.3, 69632 
321.4, 73728 
321.5, 73728 
321.6, 73728 
321.7, 73728 
321.8, 65536 
321.9, 61440 
322, 69632 
322.1, 69632 
322.2, 69632 
322.3, 69632 
322.4, 73728 
322.5, 73728 
322.6, 73728 
322.7, 77824 
322.8, 77824 
322.9, 69632 
323, 53248 
323.1, 57344 
323.2, 57344 
323.3, 61440 
323.4, 61440 
323.5, 61440 
323.6, 61440 
323.7, 57344 
323.8, 57344 
323.9, 57344 
324, 57344 
324.1, 53248 
324.2, 61440 
324.3, 65536 
324.4, 65536 
324.5, 65536 
324.6, 69632 
324.7, 69632 
324.8, 73728 
324.9, 73728 
325, 73728 
325.1, 69632 
325.2, 73728 
325.3, 69632 
325.4, 69632 
325.5, 69632 
325.6, 61440 
325.7, 57344 
325.8, 57344 
325.9, 61440 
326, 57344 
326.1, 61440 
326.2, 61440 
326.3, 65536 
326.4, 61440 
326.5, 61440 
326.6, 61440 
326.7, 57344 
326.8, 57344 
326.9, 57344 
327, 61440 
327.1, 61440 
327.2, 69632 
327.3, 69632 
327.4, 69632 
327.5, 73728 
327.6, 73728 
327.7, 73728 
327.8, 73728 
327.9, 73728 
328, 73728 
328.1, 61440 
328.2, 53248 
328.3, 53248 
328.4, 53248 
328.5, 53248 
328.6, 57344 
328.7, 61440 
328.8, 65536 
328.9, 65536 
329, 65536 
329.1, 65536 
329.2, 65536 
329.3, 65536 
329.4, 61440 
329.5, 57344 
329.6, 57344 
329.7, 65536 
329.8, 69632 
329.9, 69632 
330, 73728 
330.1, 73728 
330.2, 77824 
330.3, 73728 
330.4, 73728 
330.5, 61440 
330.6, 57344 
330.7, 61440 
330.8, 61440 
330.9, 57344 
331, 57344 
331.1, 57344 
331.2, 53248 
331.3, 53248 
331.4, 65536 
331.5, 65536 
331.6, 65536 
331.7, 65536 
331.8, 69632 
331.9, 69632 
332, 69632 
332.1, 69632 
332.2, 69632 
332.3, 69632 
332.4, 65536 
332.5, 65536 
332.6, 69632 
332.7, 69632 
332.8, 69632 
332.9, 69632 
333, 73728 
333.1, 69632 
333.2, 65536 
333.3, 61440 
333.4, 61440 
333.5, 57344 
333.6, 57344 
333.7, 61440 
333.8, 61440 
333.9, 57344 
334, 57344 
334.1, 61440 
334.2, 61440 
334.3, 69632 
334.4, 69632 
334.5, 69632 
334.6, 65536 
334.7, 61440 
334.8, 65536 
334.9, 65536 
335, 61440 
335.1, 61440 
335.2, 61440 
335.3, 61440 
335.4, 65536 
335.5, 61440 
335.6, 61440 
335.7, 57344 
335.8, 57344 
335.9, 57344 
336, 57344 
336.1, 61440 
336.2, 69632 
336.3, 65536 
336.4, 65536 
336.5, 61440 
336.6, 61440 
336.7, 65536 
336.8, 69632 
336.9, 73728 
337, 77824 
337.1, 73728 
337.2, 69632 
337.3, 61440 
337.4, 61440 
337.5, 61440 
337.6, 61440 
337.7, 61440 
337.8, 61440 
337.9, 61440 
338, 61440 
338.1, 65536 
338.2, 73728 
338.3, 69632 
338.4, 69632 
338.5, 65536 
338.6, 65536 
338.7, 65536 
338.8, 65536 
338.9, 65536 
339, 61440 
339.1, 61440 
339.2, 65536 
339.3, 65536 
339.4, 65536 
339.5, 65536 
339.6, 69632 
339.7, 73728 
339.8, 73728 
339.9, 73728 
340, 69632 
340.1, 65536 
340.2, 65536 
340.3, 65536 
340.4, 65536 
340.5, 61440 
340.6, 61440 
340.7, 57344 
340.8, 57344 
340.9, 57344 
341, 0 
341.1, 0 
341.2, 0 
341.3, 0 
341.4, 0 
341.5, 0 
341.6, 0 
341.7, 0 
341.8, 0 
341.9, 0 
342, 0 
342.1, 0 
342.2, 0 
342.3, 0 
342.4, 0 
342.5, 0 
342.6, 0 
342.7, 0 
342.8, 0 
342.9, 0 
343, 0 
343.1, 0 
343.2, 0 
343.3, 0 
343.4, 0 
343.5, 0 
343.6, 0 
343.7, 0 
343.8, 0 
343.9, 0 
344, 0 
344.1, 0 
344.2, 0 
344.3, 0 
344.4, 0 
344.5, 0 
344.6, 0 
344.7, 0 
344.8, 0 
344.9, 0 
345, 0 
345.1, 0 
345.2, 0 
345.3, 0 
345.4, 0 
345.5, 0 
345.6, 0 
345.7, 0 
345.8, 0 
345.9, 0 
346, 0 
346.1, 0 
346.2, 0 
346.3, 0 
346.4, 0 
346.5, 0 
346.6, 0 
346.7, 0 
346.8, 0 
346.9, 0 
347, 0 
347.1, 0 
347.2, 0 
347.3, 0 
347.4, 0 
347.5, 0 
347.6, 0 
347.7, 0 
347.8, 0 
347.9, 0 
348, 0 
348.1, 0 
348.2, 0 
348.3, 0 
348.4, 0 
348.5, 0 
348.6, 0 
348.7, 0 
348.8, 0 
348.9, 0 
349, 0 
349.1, 0 
349.2, 0 
349.3, 0 
349.4, 0 
349.5, 0 
349.6, 0 
349.7, 0 
349.8, 0 
349.9, 0 
350, 0 
350.1, 0 
350.2, 0 
350.3, 0 
350.4, 0 
350.5, 0 
350.6, 0 
350.7, 0 
350.8, 0 
350.9, 0 
351, 0 
351.1, 0 
351.2, 0 
351.3, 0 
351.4, 0 
351.5, 0 
351.6, 0 
351.7, 0 
351.8, 0 
351.9, 0 
352, 0 
352.1, 0 
352.2, 0 
352.3, 0 
352.4, 0 
352.5, 0 
352.6, 0 
352.7, 0 
352.8, 0 
352.9, 0 
353, 0 
353.1, 0 
353.2, 0 
353.3, 0 
353.4, 0 
353.5, 0 
353.6, 0 
353.7, 0 
353.8, 0 
353.9, 0 
354, 0 
354.1, 0 
354.2, 0 
354.3, 0 
354.4, 0 
354.5, 0 
354.6, 0 
354.7, 0 
354.8, 0 
354.9, 0 
355, 0 
355.1, 0 
355.2, 0 
355.3, 0 
355.4, 0 
355.5, 0 
355.6, 0 
355.7, 0 
355.8, 0 
355.9, 0 
356, 0 
356.1, 0 
356.2, 0 
356.3, 0 
356.4, 0 
356.5, 0 
356.6, 0 
356.7, 0 
356.8, 0 
356.9, 0 
357, 0 
357.1, 0 
357.2, 0 
357.3, 0 
357.4, 0 
357.5, 0 
357.6, 0 
357.7, 0 
357.8, 0 
357.9, 0 
358, 0 
358.1, 0 
358.2, 0 
358.3, 0 
358.4, 0 
358.5, 0 
358.6, 0 
358.7, 0 
358.8, 0 
358.9, 0 
359, 0 
359.1, 0 
359.2, 0 
359.3, 0 
359.4, 0 
359.5, 0 
359.6, 0 
359.7, 0 
359.8, 0 
359.9, 0 
360, 0 
360.1, 0 
360.2, 0 
360.3, 0 
360.4, 0 
360.5, 0 
360.6, 0 
360.7, 0 
360.8, 0 
360.9, 0 
361, 0 
361.1, 0 
361.2, 0 
361.3, 0 
361.4, 0 
361.5, 0 
361.6, 0 
361.7, 0 
361.8, 0 
361.9, 0 
362, 0 
362.1, 0 
362.2, 0 
362.3, 0 
362.4, 0 
362.5, 0 
362.6, 0 
362.7, 0 
362.8, 0 
362.9, 0 
363, 0 
363.1, 0 
363.2, 0 
363.3, 0 
363.4, 0 
363.5, 0 
363.6, 0 
363.7, 0 
363.8, 0 
363.9, 0 
364, 0 
364.1, 0 
364.2, 0 
364.3, 0 
364.4, 0 
364.5, 0 
364.6, 0 
364.7, 0 
364.8, 0 
364.9, 0 
365, 0 
365.1, 0 
365.2, 0 
365.3, 0 
365.4, 0 
365.5, 0 
365.6, 0 
365.7, 0 
365.8, 0 
365.9, 0 
366, 0 
366.1, 0 
366.2, 0 
366.3, 0 
366.4, 0 
366.5, 0 
366.6, 0 
366.7, 0 
366.8, 0 
366.9, 0 
367, 0 
367.1, 0 
367.2, 0 
367.3, 0 
367.4, 0 
367.5, 0 
367.6, 0 
367.7, 0 
367.8, 0 
367.9, 0 
368, 0 
368.1, 0 
368.2, 0 
368.3, 0 
368.4, 0 
368.5, 0 
368.6, 0 
368.7, 0 
368.8, 0 
368.9, 0 
369, 0 
369.1, 0 
369.2, 0 
369.3, 0 
369.4, 0 
369.5, 0 
369.6, 0 
369.7, 0 
369.8, 0 
369.9, 0 
370, 0 
370.1, 0 
370.2, 0 
370.3, 0 
370.4, 0 
370.5, 0 
370.6, 0 
370.7, 0 
370.8, 0 
370.9, 0 
371, 0 
371.1, 0 
371.2, 0 
371.3, 0 
371.4, 0 
371.5, 0 
371.6, 0 
371.7, 0 
371.8, 0 
371.9, 0 
372, 0 
372.1, 0 
372.2, 0 
372.3, 0 
372.4, 0 
372.5, 0 
372.6, 0 
372.7, 0 
372.8, 0 
372.9, 0 
373, 0 
373.1, 0 
373.2, 0 
373.3, 0 
373.4, 0 
373.5, 0 
373.6, 0 
373.7, 0 
373.8, 0 
373.9, 0 
374, 0 
374.1, 0 
374.2, 0 
374.3, 0 
374.4, 0 
374.5, 0 
374.6, 0 
374.7, 0 
374.8, 0 
374.9, 0 
375, 0 
375.1, 0 
375.2, 0 
375.3, 0 
375.4, 0 
375.5, 0 
375.6, 0 
375.7, 0 
375.8, 0 
375.9, 0 
376, 0 
376.1, 0 
376.2, 0 
376.3, 0 
376.4, 0 
376.5, 0 
376.6, 0 
376.7, 0 
376.8, 0 
376.9, 0 
377, 0 
377.1, 0 
377.2, 0 
377.3, 0 
377.4, 0 
377.5, 0 
377.6, 0 
377.7, 0 
377.8, 0 
377.9, 0 
378, 0 
378.1, 0 
378.2, 0 
378.3, 0 
378.4, 0 
378.5, 0 
378.6, 0 
378.7, 0 
378.8, 0 
378.9, 0 
379, 0 
379.1, 0 
379.2, 0 
379.3, 0 
379.4, 0 
379.5, 0 
379.6, 0 
379.7, 0 
379.8, 0 
379.9, 0 
380, 0 
380.1, 0 
380.2, 0 
380.3, 0 
380.4, 0 
380.5, 0 
380.6, 0 
380.7, 0 
380.8, 0 
380.9, 0 
381, 0 
381.1, 0 
381.2, 0 
381.3, 0 
381.4, 0 
381.5, 0 
381.6, 0 
381.7, 0 
381.8, 0 
381.9, 0 
382, 0 
382.1, 0 
382.2, 0 
382.3, 0 
382.4, 0 
382.5, 0 
382.6, 0 
382.7, 0 
382.8, 0 
382.9, 0 
383, 0 
383.1, 0 
383.2, 0 
383.3, 0 
383.4, 0 
383.5, 0 
383.6, 0 
383.7, 0 
383.8, 0 
383.9, 0 
384, 0 
384.1, 0 
384.2, 0 
384.3, 0 
384.4, 0 
384.5, 0 
384.6, 0 
384.7, 0 
384.8, 0 
384.9, 0 
385, 0 
385.1, 0 
385.2, 0 
385.3, 0 
385.4, 0 
385.5, 0 
385.6, 0 
385.7, 0 
385.8, 0 
385.9, 0 
386, 0 
386.1, 0 
386.2, 0 
386.3, 0 
386.4, 0 
386.5, 0 
386.6, 0 
386.7, 0 
386.8, 0 
386.9, 0 
387, 0 
387.1, 0 
387.2, 0 
387.3, 0 
387.4, 0 
387.5, 0 
387.6, 0 
387.7, 0 
387.8, 0 
387.9, 0 
388, 0 
388.1, 0 
388.2, 0 
388.3, 0 
388.4, 0 
388.5, 0 
388.6, 0 
388.7, 0 
388.8, 0 
388.9, 0 
389, 0 
389.1, 0 
389.2, 0 
389.3, 0 
389.4, 0 
389.5, 0 
389.6, 0 
389.7, 0 
389.8, 0 
389.9, 0 
390, 0 
390.1, 0 
390.2, 0 
390.3, 0 
390.4, 0 
390.5, 0 
390.6, 0 
390.7, 0 
390.8, 0 
390.9, 0 
391, 0 
391.1, 0 
391.2, 0 
391.3, 0 
391.4, 0 
391.5, 0 
391.6, 0 
391.7, 0 
391.8, 0 
391.9, 0 
392, 0 
392.1, 0 
392.2, 0 
392.3, 0 
392.4, 0 
392.5, 0 
392.6, 0 
392.7, 0 
392.8, 0 
392.9, 0 
393, 0 
393.1, 0 
393.2, 0 
393.3, 0 
393.4, 0 
393.5, 0 
393.6, 0 
393.7, 0 
393.8, 0 
393.9, 0 
394, 0 
394.1, 0 
394.2, 0 
394.3, 0 
394.4, 0 
394.5, 0 
394.6, 0 
394.7, 0 
394.8, 0 
394.9, 0 
395, 0 
395.1, 0 
395.2, 0 
395.3, 0 
395.4, 0 
395.5, 0 
395.6, 0 
395.7, 0 
395.8, 0 
395.9, 0 
396, 0 
396.1, 0 
396.2, 0 
396.3, 0 
396.4, 0 
396.5, 0 
396.6, 0 
396.7, 0 
396.8, 0 
396.9, 0 
397, 0 
397.1, 0 
397.2, 0 
397.3, 0 
397.4, 0 
397.5, 0 
397.6, 0 
397.7, 0 
397.8, 0 
397.9, 0 
398, 0 
398.1, 0 
398.2, 0 
398.3, 0 
398.4, 0 
398.5, 0 
398.6, 0 
398.7, 0 
398.8, 0 
398.9, 0 
399, 0 
399.1, 0 
399.2, 0 
399.3, 0 
399.4, 0 
399.5, 0 
399.6, 0 
399.7, 0 
399.8, 0 
399.9, 0 
400, 0 
400.1, 0 
400.2, 0 
400.3, 0 
400.4, 0 
400.5, 0 
400.6, 0 
400.7, 0 
400.8, 0 
400.9, 0 
401, 0 
401.1, 0 
401.2, 0 
401.3, 0 
401.4, 0 
401.5, 0 
401.6, 0 
401.7, 0 
401.8, 0 
401.9, 0 
402, 0 
402.1, 0 
402.2, 0 
402.3, 0 
402.4, 0 
402.5, 0 
402.6, 0 
402.7, 0 
402.8, 0 
402.9, 0 
403, 0 
403.1, 0 
403.2, 0 
403.3, 0 
403.4, 0 
403.5, 0 
403.6, 0 
403.7, 0 
403.8, 0 
403.9, 0 
404, 0 
404.1, 0 
404.2, 0 
404.3, 0 
404.4, 0 
404.5, 0 
404.6, 0 
404.7, 0 
404.8, 0 
404.9, 0 
405, 0 
405.1, 0 
405.2, 0 
405.3, 0 
405.4, 0 
405.5, 0 
405.6, 0 
405.7, 0 
405.8, 0 
405.9, 0 
406, 0 
406.1, 0 
406.2, 0 
406.3, 0 
406.4, 0 
406.5, 0 
406.6, 0 
406.7, 0 
406.8, 0 
406.9, 0 
407, 0 
407.1, 0 
407.2, 0 
407.3, 0 
407.4, 0 
407.5, 0 
407.6, 0 
407.7, 0 
407.8, 0 
407.9, 0 
408, 0 
408.1, 0 
408.2, 0 
408.3, 0 
408.4, 0 
408.5, 0 
408.6, 0 
408.7, 0 
408.8, 0 
408.9, 0 
409, 0 
409.1, 0 
409.2, 0 
409.3, 0 
409.4, 0 
409.5, 0 
409.6, 0 
409.7, 0 
409.8, 0 
409.9, 0 
410, 0 
410.1, 0 
410.2, 0 
410.3, 0 
410.4, 0 
410.5, 0 
410.6, 0 
410.7, 0 
410.8, 0 
410.9, 0 
411, 0 
411.1, 0 
411.2, 0 
411.3, 0 
411.4, 0 
411.5, 0 
411.6, 0 
411.7, 0 
411.8, 0 
411.9, 0 
412, 0 
412.1, 0 
412.2, 0 
412.3, 0 
412.4, 0 
412.5, 0 
412.6, 0 
412.7, 0 
412.8, 0 
412.9, 0 
413, 0 
413.1, 0 
413.401, 0 
413.8, 0 
413.9, 0 
414, 0 
414.1, 0 
414.2, 0 
414.3, 0 
414.4, 0 
414.5, 0 
414.6, 0 
414.7, 0 
414.8, 0 
414.9, 0 
415, 0 
415.1, 0 
415.2, 0 
415.3, 0 
415.4, 0 
415.5, 0 
415.6, 0 
415.7, 0 
415.8, 0 
415.9, 0 
416, 0 
416.1, 0 
416.2, 0 
416.3, 0 
416.4, 0 
416.5, 0 
416.6, 0 
416.7, 0 
416.8, 0 
416.9, 0 
417, 0 
417.1, 0 
417.2, 0 
417.3, 0 
417.4, 0 
417.5, 0 
417.6, 0 
417.7, 0 
417.8, 0 
417.9, 0 
418, 0 
418.1, 0 
418.2, 0 
418.3, 0 
418.4, 0 
418.5, 0 
418.6, 0 
418.7, 0 
418.8, 0 
418.9, 0 
419, 0 
419.1, 0 
419.2, 0 
419.3, 0 
419.4, 0 
419.5, 0 
419.6, 0 
419.7, 0 
419.8, 0 
419.9, 0 
420, 0 
420.1, 0 
420.2, 0 
420.3, 0 
420.4, 0 
420.5, 0 
420.6, 0 
420.7, 0 
420.8, 0 
420.9, 0 
421, 0 
421.1, 0 
421.2, 0 
421.3, 0 
421.4, 0 
421.5, 0 
421.6, 0 
421.7, 0 
421.8, 0 
421.9, 0 
422, 0 
422.1, 0 
422.2, 0 
422.3, 0 
422.4, 0 
422.5, 0 
422.6, 0 
422.7, 0 
422.8, 0 
422.9, 0 
423, 0 
423.1, 0 
423.2, 0 
423.3, 0 
423.4, 0 
423.5, 0 
423.6, 0 
423.7, 0 
423.8, 0 
423.9, 0 
424, 0 
424.1, 0 
424.2, 0 
424.3, 0 
424.4, 0 
424.5, 0 
424.6, 0 
424.7, 0 
424.8, 0 
424.9, 0 
425, 0 
425.1, 0 
425.2, 0 
425.3, 0 
425.4, 0 
425.5, 0 
425.6, 0 
425.7, 0 
425.8, 0 
425.9, 0 
426, 0 
426.1, 0 
426.2, 0 
426.3, 0 
426.4, 0 
426.5, 0 
426.6, 0 
426.7, 0 
426.8, 0 
426.9, 0 
427, 0 
427.1, 0 
427.2, 0 
427.3, 0 
427.4, 0 
427.5, 0 
427.6, 0 
427.7, 0 
427.8, 0 
427.9, 0 
428, 0 
428.1, 0 
428.2, 0 
428.3, 0 
428.4, 0 
428.5, 0 
428.6, 0 
428.7, 0 
428.8, 0 
428.9, 0 
429, 0 
429.1, 0 
429.2, 0 
429.3, 0 
429.4, 0 
429.5, 0 
429.6, 0 
429.7, 0 
429.8, 0 
429.9, 0 
430, 0 
430.1, 0 
430.2, 0 
430.3, 0 
430.4, 0 
430.5, 0 
430.6, 0 
430.7, 0 
430.8, 0 
430.9, 0 
431, 0 
431.1, 0 
431.2, 0 
431.3, 0 
431.4, 0 
431.5, 0 
431.6, 0 
431.7, 0 
431.8, 0 
431.9, 0 
432, 0 
432.1, 0 
432.2, 0 
432.3, 0 
432.4, 0 
432.5, 0 
432.6, 0 
432.7, 0 
432.8, 0 
432.9, 0 
433, 0 
433.1, 0 
433.2, 0 
433.3, 0 
433.4, 0 
433.5, 0 
433.6, 0 
433.7, 0 
433.8, 0 
433.9, 0 
434, 0 
434.1, 0 
434.2, 0 
434.3, 0 
434.4, 0 
434.5, 0 
434.6, 0 
434.7, 0 
434.8, 0 
434.9, 0 
435, 0 
435.1, 0 
435.2, 0 
435.3, 0 
435.4, 0 
435.5, 0 
435.6, 0 
435.7, 0 
435.8, 0 
435.9, 0 
436, 0 
436.1, 0 
436.2, 0 
436.3, 0 
436.4, 0 
436.5, 0 
436.6, 0 
436.7, 0 
436.8, 0 
436.9, 0 
437, 0 
437.1, 0 
437.2, 0 
437.3, 0 
437.4, 0 
437.5, 0 
437.6, 0 
437.7, 0 
437.8, 0 
437.9, 0 
438, 0 
438.1, 0 
438.2, 0 
438.3, 0 
438.4, 0 
438.5, 0 
438.6, 0 
438.7, 0 
438.8, 0 
438.9, 0 
439, 0 
439.1, 0 
439.2, 0 
439.3, 0 
439.4, 0 
439.5, 0 
439.6, 0 
439.7, 0 
439.8, 0 
439.9, 0 
440, 0 
440.1, 0 
440.2, 0 
440.3, 0 
440.4, 0 
440.5, 0 
440.6, 0 
440.7, 0 
440.8, 0 
440.9, 0 
441, 0 
441.1, 0 
441.2, 0 
441.3, 0 
441.4, 0 
441.5, 0 
441.6, 0 
441.7, 0 
441.8, 0 
441.9, 0 
442, 0 
442.1, 0 
442.2, 0 
442.3, 0 
442.4, 0 
442.5, 0 
442.6, 0 
442.7, 0 
442.8, 0 
442.9, 0 
443, 0 
443.1, 0 
443.2, 0 
443.3, 0 
443.4, 0 
443.5, 0 
443.6, 0 
443.7, 0 
443.8, 0 
443.9, 0 
444, 0 
444.1, 0 
444.2, 0 
444.3, 0 
444.4, 0 
444.5, 0 
444.6, 0 
444.7, 0 
444.8, 0 
444.9, 0 
445, 0 
445.1, 0 
445.2, 0 
445.3, 0 
445.4, 0 
445.5, 0 
445.6, 0 
445.7, 0 
445.8, 0 
445.9, 0 
446, 0 
446.1, 0 
446.2, 0 
446.3, 0 
446.4, 0 
446.5, 0 
446.6, 0 
446.7, 0 
446.8, 0 
446.9, 0 
447, 0 
447.1, 0 
447.2, 0 
447.3, 0 
447.4, 0 
447.5, 0 
447.6, 0 
447.7, 0 
447.8, 0 
447.9, 0 
448, 0 
448.1, 0 
448.2, 0 
448.3, 0 
448.4, 0 
448.5, 0 
448.6, 0 
448.7, 0 
448.8, 0 
448.9, 0 
449, 0 
449.1, 0 
449.2, 0 
449.3, 0 
449.4, 0 
449.5, 0 
449.6, 0 
449.7, 0 
449.8, 0 
449.9, 0 
450, 0 
450.1, 0 
450.2, 0 
450.3, 0 
450.4, 0 
450.5, 0 
450.6, 0 
450.7, 0 
450.8, 0 
450.9, 0 
451, 0 
451.1, 0 
451.2, 0 
451.3, 0 
451.4, 0 
451.5, 0 
451.6, 0 
451.7, 0 
451.8, 0 
451.9, 0 
452, 0 
452.1, 0 
452.2, 0 
452.3, 0 
452.4, 0 
452.5, 0 
452.6, 0 
452.7, 0 
452.8, 0 
452.9, 0 
453, 0 
453.1, 0 
453.2, 0 
453.3, 0 
453.4, 0 
453.5, 0 
453.6, 0 
453.7, 0 
453.8, 0 
453.9, 0 
454, 0 
454.1, 0 
454.2, 0 
454.3, 0 
454.4, 0 
454.5, 0 
454.6, 0 
454.7, 0 
454.8, 0 
454.9, 0 
455, 0 
455.1, 0 
455.2, 0 
455.3, 0 
455.4, 0 
455.5, 0 
455.6, 0 
455.7, 0 
455.8, 0 
455.9, 0 
456, 0 
456.1, 0 
456.2, 0 
456.3, 0 
456.4, 0 
456.5, 0 
456.6, 0 
456.7, 0 
456.8, 0 
456.9, 0 
457, 0 
457.1, 0 
457.2, 0 
457.3, 0 
457.4, 0 
457.5, 0 
457.6, 0 
457.7, 0 
457.8, 0 
457.9, 0 
458, 0 
458.1, 0 
458.2, 0 
458.3, 0 
458.4, 0 
458.5, 0 
458.6, 0 
458.7, 0 
458.8, 0 
458.9, 0 
459, 0 
459.1, 0 
459.2, 0 
459.3, 0 
459.4, 0 
459.5, 0 
459.6, 0 
459.7, 0 
459.8, 0 
459.9, 0 
460, 0 
460.1, 0 
460.2, 0 
460.3, 0 
460.4, 0 
460.5, 0 
460.6, 0 
460.7, 0 
460.8, 0 
460.9, 0 
461, 0 
461.1, 0 
461.2, 0 
461.3, 0 
461.4, 0 
461.5, 0 
461.6, 0 
461.7, 0 
461.8, 0 
461.9, 0 
462, 0 
462.1, 0 
462.2, 0 
462.3, 0 
462.4, 0 
462.5, 0 
462.6, 0 
462.7, 0 
462.8, 0 
462.9, 0 
463, 0 
463.1, 0 
463.2, 0 
463.3, 0 
463.4, 0 
463.5, 0 
463.6, 0 
463.7, 0 
463.8, 0 
463.9, 0 
464, 0 
464.1, 0 
464.2, 0 
464.3, 0 
464.4, 0 
464.5, 0 
464.6, 0 
464.7, 0 
464.8, 0 
};

==> img/raw_datapoints/ul1500-lidar_front.txt <==
\addplot [color=matlabRed, line width=1pt]
  table[col sep=comma]{
6.00079, 262144 
6.0004, 262144 
6.10044, 262144 
6.2005, 262144 
6.30058, 262144 
6.5, 262144 
6.6, 262144 
6.7, 262144 
6.8, 262144 
6.9, 262144 
7, 262144 
7.1, 262144 
7.2, 262144 
7.2007, 262144 
7.4, 262144 
7.5, 262144 
7.6, 262144 
7.7, 262144 
7.8, 262144 
7.9, 262144 
8, 262144 
8.1, 262144 
8.2, 262144 
8.3, 262144 
8.4, 262144 
8.5, 262144 
8.6, 262144 
8.7, 262144 
8.8, 262144 
8.9, 262144 
9, 262144 
9.1, 262144 
9.2, 262144 
9.3, 262144 
9.4, 262144 
9.5, 262144 
9.6, 262144 
9.7, 262144 
9.8, 262144 
9.9, 262144 
10, 262144 
10.1, 262144 
10.2, 262144 
10.3, 262144 
10.4, 262144 
10.5, 262144 
10.6, 262144 
10.7, 262144 
10.8, 262144 
10.9, 262144 
11, 262144 
11.1, 262144 
11.2, 262144 
11.3, 262144 
11.4, 262144 
11.5, 262144 
11.6, 262144 
11.7, 262144 
11.8, 262144 
11.9, 262144 
12, 262144 
12.1, 262144 
12.2, 262144 
12.3, 262144 
12.4, 262144 
12.5, 262144 
12.6, 262144 
12.7, 262144 
12.8, 262144 
12.9, 262144 
13, 262144 
13.1, 262144 
13.2, 262144 
13.3, 262144 
13.4, 262144 
13.5, 262144 
13.6, 262144 
13.7, 262144 
13.8, 262144 
13.9, 262144 
14, 262144 
14.1, 262144 
14.2, 262144 
14.3, 262144 
14.3007, 262144 
14.5, 262144 
14.6, 262144 
14.7, 262144 
14.8, 262144 
14.9, 262144 
15, 262144 
15.1, 262144 
15.2, 262144 
15.3, 262144 
15.4, 262144 
15.5, 262144 
15.6, 262144 
15.7, 262144 
15.8, 262144 
15.9, 262144 
16, 262144 
16.1, 262144 
16.2, 262144 
16.2007, 262144 
16.4, 262144 
16.5, 262144 
16.6, 262144 
16.7, 262144 
16.8, 262144 
16.9, 262144 
17, 262144 
17.1, 262144 
17.2, 262144 
17.3, 262144 
17.4, 262144 
17.5, 262144 
17.6, 262144 
17.7, 262144 
17.8, 262144 
17.9, 262144 
18, 262144 
18.1, 262144 
18.2, 262144 
18.3, 262144 
18.4, 262144 
18.5, 262144 
18.6, 262144 
18.7, 262144 
18.8, 262144 
18.9, 262144 
19, 262144 
19.1, 262144 
19.2, 262144 
19.3, 262144 
19.4, 262144 
19.5, 262144 
19.6, 262144 
19.7, 262144 
19.8, 262144 
19.9, 262144 
20, 262144 
20.1, 262144 
20.2, 262144 
20.3, 262144 
20.4, 262144 
20.5, 262144 
20.6, 262144 
20.7, 262144 
20.8, 262144 
20.9, 262144 
21, 262144 
21.1, 262144 
21.2, 262144 
21.3, 262144 
21.4, 262144 
21.5, 262144 
21.6, 262144 
21.7, 262144 
21.8, 262144 
21.9, 262144 
22, 262144 
22.1, 262144 
22.2, 262144 
22.3, 262144 
22.4, 262144 
22.5, 262144 
22.6, 262144 
22.7, 262144 
22.8, 262144 
22.9, 262144 
23, 262144 
23.1, 262144 
23.2, 262144 
23.3, 262144 
23.4, 262144 
23.5, 262144 
23.6, 262144 
23.7, 262144 
23.8, 262144 
23.9, 262144 
24, 262144 
24.1, 262144 
24.2, 262144 
24.3, 262144 
24.4, 262144 
24.5, 262144 
24.6, 262144 
24.7, 262144 
24.8, 262144 
24.9, 262144 
25, 262144 
25.1, 262144 
25.2, 262144 
25.3, 262144 
25.4, 262144 
25.5, 262144 
25.6, 262144 
25.7, 262144 
25.8, 262144 
25.9, 262144 
26, 262144 
26.1, 262144 
26.2, 262144 
26.3, 262144 
26.4, 262144 
26.5, 262144 
26.6, 262144 
26.7, 262144 
26.8, 262144 
26.9, 262144 
27, 262144 
27.1, 245760 
27.2, 245760 
27.3, 245760 
27.4, 245760 
27.5, 245760 
27.6, 245760 
27.7, 245760 
27.8, 245760 
27.9, 245760 
28, 245760 
28.1, 245760 
28.2, 245760 
28.3, 245760 
28.4, 262144 
28.5, 245760 
28.6, 245760 
28.7, 245760 
28.8, 245760 
28.9, 245760 
29, 245760 
29.0009, 229376 
29.2, 229376 
29.3, 245760 
29.4, 262144 
29.5, 262144 
29.6, 262144 
29.7, 262144 
29.8, 262144 
29.9, 262144 
30, 262144 
30.1, 262144 
30.2, 262144 
30.3, 262144 
30.4, 245760 
30.5, 245760 
30.6, 245760 
30.7, 245760 
30.8, 245760 
30.9, 245760 
31, 245760 
31.1, 245760 
31.2, 229376 
31.3, 229376 
31.4, 229376 
31.5, 229376 
31.6, 229376 
31.7, 245760 
31.8, 245760 
31.9, 245760 
32, 245760 
32.1, 245760 
32.2, 245760 
32.3, 245760 
32.4, 245760 
32.5, 245760 
32.6, 245760 
32.7, 245760 
32.8, 245760 
32.9, 245760 
33, 245760 
33.1, 245760 
33.2, 245760 
33.3, 245760 
33.4, 245760 
33.5, 245760 
33.6, 245760 
33.7, 245760 
33.8, 245760 
33.9, 245760 
34, 245760 
34.1, 245760 
34.2, 245760 
34.3, 245760 
34.4, 245760 
34.5, 245760 
34.6, 245760 
34.7, 245760 
34.8, 245760 
34.9, 245760 
35, 245760 
35.1, 245760 
35.2, 245760 
35.3, 245760 
35.4, 245760 
35.5, 245760 
35.6, 245760 
35.7, 245760 
35.8, 245760 
35.9, 245760 
36, 245760 
36.1, 245760 
36.2, 245760 
36.3, 245760 
36.4, 245760 
36.5, 245760 
36.6, 245760 
36.7, 245760 
36.8, 245760 
36.9, 245760 
37, 245760 
37.1, 245760 
37.2, 245760 
37.3, 245760 
37.4, 229376 
37.5, 229376 
37.6, 229376 
37.7, 229376 
37.8, 212992 
37.9, 229376 
38, 229376 
38.1, 229376 
38.2, 229376 
38.3, 229376 
38.4, 229376 
38.5, 229376 
38.6, 229376 
38.7, 229376 
38.8, 229376 
38.9, 229376 
39, 229376 
39.1, 229376 
39.2, 229376 
39.3, 229376 
39.4, 229376 
39.5, 229376 
39.6, 229376 
39.7, 229376 
39.8, 229376 
39.9, 229376 
40, 229376 
40.1, 229376 
40.2, 229376 
40.3, 229376 
40.4, 229376 
40.5, 229376 
40.6, 212992 
40.7, 212992 
40.8, 212992 
40.9, 212992 
41, 212992 
41.1, 212992 
41.2, 212992 
41.3, 212992 
41.4, 212992 
41.5, 212992 
41.6, 212992 
41.7, 212992 
41.8, 212992 
41.9, 212992 
42, 180224 
42.1, 180224 
42.2, 147456 
42.3, 147456 
42.4, 212992 
42.5, 229376 
42.6, 229376 
42.7, 245760 
42.8, 245760 
42.9, 245760 
43, 245760 
43.1, 245760 
43.2, 245760 
43.3, 245760 
43.4, 245760 
43.5, 245760 
43.6, 245760 
43.7, 245760 
43.8, 245760 
43.9, 245760 
44, 245760 
44.1, 245760 
44.2, 245760 
44.3, 245760 
44.4, 245760 
44.5, 245760 
44.6, 245760 
44.7, 245760 
44.8, 245760 
44.9, 229376 
45, 229376 
45.1, 229376 
45.2, 229376 
45.3, 229376 
45.4, 229376 
45.5, 229376 
45.6, 245760 
45.7, 245760 
45.8, 245760 
45.9, 245760 
46, 262144 
46.1, 262144 
46.2, 262144 
46.3, 262144 
46.4, 262144 
46.5, 262144 
46.6, 262144 
46.7, 262144 
46.8, 262144 
46.9, 262144 
47, 262144 
47.1, 262144 
47.2, 262144 
47.3, 262144 
47.4, 262144 
47.5, 262144 
47.6, 245760 
47.7, 245760 
47.8, 245760 
47.9, 245760 
48, 245760 
48.1, 245760 
48.2, 245760 
48.3, 245760 
48.4, 245760 
48.5, 245760 
48.6, 245760 
48.7, 245760 
48.8, 245760 
48.9, 229376 
49, 229376 
49.1, 229376 
49.2, 229376 
49.3, 229376 
49.4, 229376 
49.5, 229376 
49.6, 229376 
49.7, 229376 
49.8, 229376 
49.9, 229376 
50, 229376 
50.1, 212992 
50.2, 212992 
50.3, 212992 
50.4, 212992 
50.5, 212992 
50.6, 212992 
50.7, 212992 
50.8, 212992 
50.9, 212992 
51, 212992 
51.1, 245760 
51.2, 245760 
51.3, 245760 
51.4, 229376 
51.5, 229376 
51.6, 229376 
51.7, 229376 
51.8, 245760 
51.9, 245760 
52, 245760 
52.1, 229376 
52.2, 229376 
52.3, 229376 
52.4, 229376 
52.5, 262144 
52.6, 262144 
52.7, 262144 
52.8, 262144 
52.9, 262144 
53, 262144 
53.1, 229376 
53.2, 229376 
53.3, 229376 
53.4, 229376 
53.5, 229376 
53.6, 229376 
53.7, 229376 
53.8, 229376 
53.9, 229376 
54, 229376 
54.1, 229376 
54.2, 229376 
54.3, 245760 
54.4, 245760 
54.5, 245760 
54.6, 245760 
54.7, 245760 
54.8, 245760 
54.8008, 245760 
54.9009, 245760 
55.1, 245760 
55.2, 245760 
55.3, 245760 
55.4, 245760 
55.5, 245760 
55.6, 245760 
55.7, 245760 
55.8, 245760 
55.9, 245760 
56, 245760 
56.1, 245760 
56.2, 245760 
56.3, 245760 
56.4, 245760 
56.5, 245760 
56.6, 245760 
56.7, 262144 
56.8, 262144 
56.9, 262144 
57, 262144 
57.1, 262144 
57.2, 262144 
57.3, 262144 
57.4, 245760 
57.5, 245760 
57.6, 245760 
57.7, 245760 
57.8, 245760 
57.9, 245760 
58, 245760 
58.1, 245760 
58.2, 245760 
58.3, 245760 
58.4, 245760 
58.5, 245760 
58.6, 245760 
58.7, 245760 
58.8, 245760 
58.9, 245760 
59, 245760 
59.1, 245760 
59.2, 245760 
59.3, 245760 
59.4, 245760 
59.5, 245760 
59.6, 245760 
59.7, 245760 
59.8, 245760 
59.9, 245760 
60, 229376 
60.1, 229376 
60.2, 229376 
60.3, 229376 
60.4, 262144 
60.5, 262144 
60.6, 212992 
60.7, 229376 
60.8, 245760 
60.9, 245760 
61, 245760 
61.1, 229376 
61.2, 229376 
61.3, 229376 
61.4, 262144 
61.5, 262144 
61.6, 262144 
61.7, 262144 
61.8, 262144 
61.9, 262144 
62, 229376 
62.1, 229376 
62.2, 229376 
62.3, 229376 
62.4, 229376 
62.5, 229376 
62.6, 229376 
62.7, 229376 
62.8, 229376 
62.9, 229376 
63, 229376 
63.1, 229376 
63.2, 229376 
63.3, 229376 
63.4, 245760 
63.5, 245760 
63.6, 245760 
63.7, 245760 
63.8, 245760 
63.9, 245760 
64, 245760 
64.1, 245760 
64.2, 245760 
64.3, 229376 
64.4, 229376 
64.5, 229376 
64.6, 229376 
64.7, 229376 
64.8, 229376 
64.9, 229376 
65, 262144 
65.1, 262144 
65.2, 262144 
65.3, 262144 
65.4, 262144 
65.5, 229376 
65.6, 229376 
65.7, 229376 
65.8, 229376 
65.9, 229376 
66, 229376 
66.1, 229376 
66.2, 229376 
66.3, 245760 
66.4, 245760 
66.5, 245760 
66.6, 245760 
66.7, 245760 
66.8, 245760 
66.9, 245760 
67, 245760 
67.1, 245760 
67.2, 245760 
67.3, 245760 
67.4, 245760 
67.5, 229376 
67.6, 229376 
67.7, 229376 
67.8, 229376 
67.9, 229376 
68, 229376 
68.1, 229376 
68.2, 229376 
68.3, 229376 
68.4, 245760 
68.5, 245760 
68.6, 229376 
68.7, 245760 
68.8, 245760 
68.9, 245760 
69, 229376 
69.1, 229376 
69.2, 229376 
69.3, 229376 
69.4, 229376 
69.5, 229376 
69.6, 212992 
69.7, 180224 
69.8, 147456 
69.9, 212992 
70, 229376 
70.1, 229376 
70.2, 245760 
70.3, 245760 
70.4, 245760 
70.5, 245760 
70.6, 245760 
70.7, 245760 
70.8, 245760 
70.9, 245760 
71, 245760 
71.1, 245760 
71.2, 245760 
71.3, 245760 
71.3008, 245760 
71.5, 245760 
71.6, 245760 
71.7, 245760 
71.8, 229376 
71.9, 229376 
72, 229376 
72.1, 229376 
72.2, 245760 
72.3, 245760 
72.4, 245760 
72.5, 245760 
72.6, 245760 
72.7, 245760 
72.8, 245760 
72.9, 245760 
73, 245760 
73.1, 245760 
73.2, 245760 
73.3, 245760 
73.4, 229376 
73.5, 229376 
73.6, 229376 
73.7, 229376 
73.8, 229376 
73.9, 229376 
74, 229376 
74.1, 229376 
74.2, 229376 
74.3, 229376 
74.4, 262144 
74.5, 262144 
74.6, 262144 
74.7, 262144 
74.8, 262144 
74.9, 262144 
75, 229376 
75.1, 229376 
75.2, 229376 
75.3, 229376 
75.4, 229376 
75.5, 229376 
75.6, 229376 
75.7, 245760 
75.8, 245760 
75.9, 245760 
76, 245760 
76.1, 245760 
76.2, 245760 
76.3, 245760 
76.4, 245760 
76.5, 245760 
76.6, 245760 
76.7, 245760 
76.8, 245760 
76.9, 229376 
77, 229376 
77.1, 229376 
77.2, 229376 
77.3, 229376 
77.4, 229376 
77.5, 229376 
77.6, 229376 
77.7, 229376 
77.8, 229376 
77.9, 229376 
78, 212992 
78.1, 212992 
78.2, 212992 
78.3, 212992 
78.4, 212992 
78.5, 245760 
78.6, 245760 
78.7, 245760 
78.8, 245760 
78.9, 245760 
79, 245760 
79.1, 245760 
79.2, 212992 
79.3, 212992 
79.4, 212992 
79.5, 212992 
79.6, 229376 
79.7, 212992 
79.8, 212992 
79.9, 245760 
80, 245760 
80.1, 229376 
80.2, 229376 
80.3, 229376 
80.4, 245760 
80.5, 245760 
80.6, 245760 
80.7, 245760 
80.8, 245760 
80.9, 245760 
81, 245760 
81.1, 245760 
81.2, 245760 
81.3, 245760 
81.4, 245760 
81.5, 245760 
81.6, 262144 
81.7, 262144 
81.8, 262144 
81.9, 262144 
82, 262144 
82.1, 262144 
82.2, 262144 
82.3, 262144 
82.4, 262144 
82.5, 262144 
82.6, 245760 
82.7, 245760 
82.8, 229376 
82.9, 229376 
83, 229376 
83.1, 229376 
83.2, 229376 
83.3, 229376 
83.4, 229376 
83.5, 262144 
83.6, 262144 
83.7, 262144 
83.8, 262144 
83.9, 229376 
84, 229376 
84.1, 229376 
84.2, 245760 
84.3, 245760 
84.4, 245760 
84.5, 245760 
84.6, 245760 
84.7, 245760 
84.8, 245760 
84.9, 229376 
85, 229376 
85.1, 229376 
85.2, 229376 
85.3, 229376 
85.4, 229376 
85.5, 262144 
85.6, 262144 
85.7, 262144 
85.8, 262144 
85.9, 262144 
86, 262144 
86.1, 262144 
86.2, 262144 
86.3, 229376 
86.4, 229376 
86.5, 229376 
86.6, 229376 
86.7, 229376 
86.8, 245760 
86.9, 245760 
87, 245760 
87.1, 245760 
87.2, 245760 
87.3, 229376 
87.4, 229376 
87.5, 229376 
87.6, 262144 
87.7, 262144 
87.8, 262144 
87.9, 229376 
88, 229376 
88.1, 229376 
88.2, 229376 
88.3, 229376 
88.4, 229376 
88.5, 245760 
88.6, 245760 
88.7, 245760 
88.8, 245760 
88.9, 245760 
89, 245760 
89.1, 262144 
89.2, 262144 
89.3, 262144 
89.4, 262144 
89.5, 262144 
89.6, 262144 
89.7, 262144 
89.8, 262144 
89.9, 262144 
90, 262144 
90.1, 245760 
90.2, 245760 
90.3, 245760 
90.4, 245760 
90.5, 245760 
90.6, 245760 
90.7, 245760 
90.8, 245760 
90.9, 245760 
91, 229376 
91.1, 229376 
91.2, 229376 
91.3, 229376 
91.4, 262144 
91.5, 262144 
91.6, 262144 
91.7, 229376 
91.8, 229376 
91.9, 245760 
92, 245760 
92.1, 245760 
92.2, 245760 
92.3, 229376 
92.4, 229376 
92.5, 229376 
92.6, 262144 
92.7, 262144 
92.8, 262144 
92.9, 262144 
93, 262144 
93.1, 262144 
93.2, 262144 
93.3, 229376 
93.4, 229376 
93.5, 229376 
93.6, 229376 
93.7, 229376 
93.8, 229376 
93.9, 229376 
94, 229376 
94.1, 245760 
94.2, 245760 
94.3, 245760 
94.4, 245760 
94.5, 245760 
94.6, 245760 
94.7, 245760 
94.8, 229376 
94.9, 229376 
95, 229376 
95.1, 262144 
95.2, 262144 
95.3, 262144 
95.4, 262144 
95.5, 262144 
95.6, 229376 
95.7, 229376 
95.8, 229376 
95.9, 229376 
96, 229376 
96.1, 229376 
96.2, 229376 
96.3, 229376 
96.4, 245760 
96.5, 245760 
96.6, 245760 
96.7, 262144 
96.8, 262144 
96.9, 262144 
97, 262144 
97.1, 262144 
97.2, 262144 
97.3, 262144 
97.4, 245760 
97.5, 245760 
97.6, 245760 
97.7, 245760 
97.8, 245760 
97.9, 245760 
98, 245760 
98.1, 245760 
98.2, 245760 
98.3, 245760 
98.4, 245760 
98.5, 245760 
98.6, 245760 
98.7, 245760 
98.8, 245760 
98.9, 245760 
99, 229376 
99.1, 229376 
99.2, 229376 
99.3, 245760 
99.4, 229376 
99.5, 229376 
99.6, 262144 
99.7, 262144 
99.8, 262144 
99.9, 229376 
100, 229376 
100.1, 229376 
100.2, 229376 
100.3, 229376 
100.4, 229376 
100.5, 229376 
100.6, 229376 
100.7, 229376 
100.8, 229376 
100.9, 229376 
101, 229376 
101.1, 229376 
101.2, 229376 
101.3, 229376 
101.4, 229376 
101.5, 229376 
101.6, 245760 
101.7, 245760 
101.8, 245760 
101.9, 245760 
102, 245760 
102.1, 245760 
102.2, 245760 
102.3, 245760 
102.4, 245760 
102.5, 245760 
102.6, 229376 
102.7, 229376 
102.8, 229376 
102.9, 229376 
103, 229376 
103.1, 229376 
103.2, 229376 
103.3, 262144 
103.4, 262144 
103.5, 262144 
103.6, 262144 
103.7, 262144 
103.8, 262144 
103.9, 262144 
104, 229376 
104.1, 229376 
104.2, 229376 
104.3, 229376 
104.4, 229376 
104.5, 212992 
104.6, 212992 
104.7, 212992 
104.8, 212992 
104.9, 229376 
105, 229376 
105.1, 229376 
105.2, 229376 
105.3, 229376 
105.4, 229376 
105.5, 229376 
105.6, 229376 
105.7, 245760 
105.8, 245760 
105.801, 245760 
106, 245760 
106.1, 245760 
106.2, 245760 
106.3, 245760 
106.4, 245760 
106.5, 245760 
106.6, 245760 
106.7, 245760 
106.8, 229376 
106.9, 229376 
107, 229376 
107.1, 229376 
107.2, 212992 
107.3, 212992 
107.4, 229376 
107.5, 229376 
107.6, 229376 
107.7, 229376 
107.8, 212992 
107.9, 229376 
108, 229376 
108.1, 229376 
108.2, 229376 
108.3, 229376 
108.4, 229376 
108.5, 212992 
108.6, 212992 
108.7, 212992 
108.8, 212992 
108.9, 245760 
109, 245760 
109.1, 245760 
109.2, 262144 
109.3, 262144 
109.4, 262144 
109.5, 229376 
109.6, 229376 
109.7, 229376 
109.8, 229376 
109.9, 229376 
110, 229376 
110.1, 229376 
110.2, 229376 
110.3, 229376 
110.4, 229376 
110.5, 229376 
110.6, 229376 
110.7, 229376 
110.8, 229376 
110.9, 229376 
111, 229376 
111.1, 229376 
111.2, 229376 
111.3, 229376 
111.4, 245760 
111.5, 245760 
111.6, 245760 
111.7, 229376 
111.8, 229376 
111.9, 229376 
112, 229376 
112.1, 229376 
112.2, 229376 
112.3, 229376 
112.4, 245760 
112.5, 229376 
112.6, 229376 
112.7, 229376 
112.8, 229376 
112.9, 229376 
113, 229376 
113.1, 229376 
113.2, 229376 
113.3, 229376 
113.4, 229376 
113.5, 229376 
113.6, 229376 
113.7, 262144 
113.8, 262144 
113.9, 245760 
114, 245760 
114.1, 262144 
114.2, 245760 
114.3, 262144 
114.4, 262144 
114.5, 229376 
114.6, 229376 
114.7, 229376 
114.8, 229376 
114.9, 229376 
115, 229376 
115.1, 229376 
115.2, 229376 
115.3, 229376 
115.4, 229376 
115.5, 229376 
115.6, 245760 
115.7, 245760 
115.8, 245760 
115.9, 245760 
116, 245760 
116.1, 245760 
116.2, 245760 
116.3, 245760 
116.4, 245760 
116.5, 245760 
116.6, 245760 
116.7, 245760 
116.8, 245760 
116.9, 245760 
117, 245760 
117.1, 245760 
117.2, 245760 
117.3, 245760 
117.4, 245760 
117.5, 245760 
117.6, 245760 
117.7, 245760 
117.8, 245760 
117.9, 229376 
118, 229376 
118.1, 229376 
118.2, 229376 
118.3, 229376 
118.4, 229376 
118.5, 229376 
118.6, 229376 
118.7, 229376 
118.8, 229376 
118.9, 229376 
119, 229376 
119.1, 229376 
119.2, 229376 
119.3, 229376 
119.4, 229376 
119.5, 229376 
119.6, 229376 
119.7, 229376 
119.8, 229376 
119.9, 229376 
120, 229376 
120.1, 229376 
120.2, 229376 
120.3, 229376 
120.4, 229376 
120.5, 229376 
120.6, 229376 
120.7, 229376 
120.8, 229376 
120.9, 229376 
121, 229376 
121.1, 229376 
121.2, 229376 
121.3, 229376 
121.4, 229376 
121.5, 229376 
121.6, 229376 
121.7, 229376 
121.8, 229376 
121.9, 229376 
122, 229376 
122.1, 229376 
122.2, 229376 
122.3, 229376 
122.4, 229376 
122.5, 229376 
122.6, 229376 
122.7, 229376 
122.8, 229376 
122.9, 229376 
123, 229376 
123.1, 229376 
123.2, 229376 
123.3, 229376 
123.4, 229376 
123.5, 229376 
123.6, 229376 
123.7, 229376 
123.8, 229376 
123.9, 229376 
124, 229376 
124.1, 229376 
124.2, 229376 
124.3, 229376 
124.4, 229376 
124.5, 229376 
124.6, 229376 
124.7, 229376 
124.8, 229376 
124.9, 229376 
125, 229376 
125.1, 229376 
125.2, 229376 
125.3, 229376 
125.4, 229376 
125.5, 229376 
125.6, 229376 
125.7, 229376 
125.8, 229376 
125.9, 229376 
126, 229376 
126.1, 229376 
126.2, 229376 
126.3, 229376 
126.4, 229376 
126.5, 229376 
126.6, 229376 
126.7, 229376 
126.8, 229376 
126.9, 229376 
127, 229376 
127.1, 229376 
127.2, 229376 
127.3, 229376 
127.4, 229376 
127.5, 229376 
127.6, 229376 
127.7, 229376 
127.8, 229376 
127.9, 229376 
128, 229376 
128.1, 229376 
128.2, 229376 
128.3, 229376 
128.4, 229376 
128.5, 229376 
128.6, 229376 
128.7, 229376 
128.8, 229376 
128.9, 229376 
129, 229376 
129.1, 229376 
129.2, 229376 
129.3, 229376 
129.4, 229376 
129.5, 229376 
129.6, 229376 
129.7, 229376 
129.8, 229376 
129.9, 229376 
130, 229376 
130.1, 229376 
130.2, 229376 
130.3, 229376 
130.4, 229376 
130.5, 229376 
130.6, 229376 
130.7, 229376 
130.8, 229376 
130.9, 229376 
131, 229376 
131.1, 229376 
131.2, 229376 
131.3, 229376 
131.4, 229376 
131.5, 229376 
131.6, 229376 
131.7, 229376 
131.8, 229376 
131.9, 229376 
132, 229376 
132.1, 229376 
132.2, 229376 
132.3, 229376 
132.4, 229376 
132.5, 229376 
132.6, 229376 
132.7, 229376 
132.8, 229376 
132.9, 229376 
133, 229376 
133.1, 229376 
133.2, 229376 
133.3, 229376 
133.4, 229376 
133.5, 229376 
133.6, 229376 
133.7, 229376 
133.8, 229376 
133.9, 229376 
134, 229376 
134.1, 229376 
134.2, 229376 
134.3, 229376 
134.4, 229376 
134.5, 229376 
134.6, 229376 
134.7, 229376 
134.8, 229376 
134.9, 229376 
135, 229376 
135.1, 229376 
135.2, 229376 
135.3, 229376 
135.4, 229376 
135.5, 229376 
135.6, 229376 
135.7, 229376 
135.8, 229376 
135.9, 229376 
136, 229376 
136.1, 229376 
136.2, 229376 
136.3, 229376 
136.4, 229376 
136.5, 229376 
136.6, 229376 
136.7, 229376 
136.8, 229376 
136.9, 229376 
137, 229376 
137.1, 229376 
137.2, 229376 
137.3, 229376 
137.4, 229376 
137.5, 229376 
137.6, 229376 
137.7, 229376 
137.8, 229376 
137.9, 229376 
138, 229376 
138.1, 229376 
138.2, 229376 
138.3, 229376 
138.4, 229376 
138.5, 229376 
138.6, 229376 
138.7, 229376 
138.8, 229376 
138.9, 229376 
139, 229376 
139.1, 229376 
139.2, 229376 
139.3, 229376 
139.4, 229376 
139.5, 229376 
139.6, 229376 
139.7, 229376 
139.8, 229376 
139.9, 229376 
140, 229376 
140.1, 229376 
140.2, 229376 
140.3, 229376 
140.4, 229376 
140.5, 229376 
140.6, 229376 
140.7, 229376 
140.8, 229376 
140.9, 229376 
141, 229376 
141.1, 229376 
141.2, 229376 
141.3, 229376 
141.4, 229376 
141.5, 229376 
141.6, 229376 
141.7, 229376 
141.8, 229376 
141.9, 229376 
142, 229376 
142.1, 229376 
142.2, 229376 
142.3, 229376 
142.4, 229376 
142.5, 229376 
142.6, 229376 
142.7, 229376 
142.8, 229376 
142.9, 229376 
143, 229376 
143.1, 229376 
143.2, 229376 
143.3, 229376 
143.4, 229376 
143.5, 229376 
143.6, 229376 
143.7, 229376 
143.8, 229376 
143.9, 229376 
144, 229376 
144.1, 229376 
144.2, 229376 
144.3, 229376 
144.4, 229376 
144.5, 229376 
144.6, 229376 
144.7, 229376 
144.8, 229376 
144.9, 229376 
145, 229376 
145.1, 229376 
145.2, 229376 
145.3, 229376 
145.4, 229376 
145.5, 229376 
145.6, 229376 
145.7, 229376 
145.8, 229376 
145.9, 229376 
146, 229376 
146.1, 229376 
146.2, 229376 
146.3, 229376 
146.4, 229376 
146.5, 229376 
146.6, 229376 
146.7, 229376 
146.8, 229376 
146.9, 229376 
147, 229376 
147.1, 229376 
147.2, 229376 
147.3, 229376 
147.4, 229376 
147.5, 229376 
147.6, 229376 
147.7, 229376 
147.8, 229376 
147.9, 229376 
148, 229376 
148.1, 229376 
148.2, 229376 
148.3, 229376 
148.4, 229376 
148.5, 229376 
148.6, 212992 
148.7, 212992 
148.8, 212992 
148.9, 229376 
149, 245760 
149.1, 245760 
149.2, 245760 
149.3, 245760 
149.4, 245760 
149.5, 212992 
149.6, 212992 
149.7, 229376 
149.8, 229376 
149.9, 229376 
150, 229376 
150.1, 229376 
150.2, 229376 
150.3, 262144 
150.4, 262144 
150.5, 229376 
150.6, 229376 
150.7, 229376 
150.8, 229376 
150.9, 229376 
151, 229376 
151.1, 245760 
151.2, 245760 
151.3, 245760 
151.4, 245760 
151.5, 245760 
151.6, 245760 
151.7, 245760 
151.8, 245760 
151.9, 245760 
152, 229376 
152.1, 229376 
152.2, 229376 
152.3, 229376 
152.4, 229376 
152.5, 229376 
152.6, 229376 
152.7, 229376 
152.8, 229376 
152.9, 229376 
153, 229376 
153.1, 229376 
153.2, 229376 
153.3, 229376 
153.4, 245760 
153.5, 245760 
153.6, 245760 
153.7, 245760 
153.8, 245760 
153.9, 245760 
154, 229376 
154.1, 245760 
154.2, 245760 
154.3, 245760 
154.4, 245760 
154.5, 245760 
154.6, 245760 
154.7, 229376 
154.8, 229376 
154.9, 212992 
155, 212992 
155.1, 229376 
155.2, 245760 
155.3, 245760 
155.4, 229376 
155.5, 229376 
155.6, 245760 
155.7, 245760 
155.8, 245760 
155.9, 229376 
156, 336896 
156.1, 346112 
156.2, 344064 
156.3, 333824 
156.4, 336896 
156.5, 344064 
156.6, 348160 
156.7, 346112 
156.8, 346112 
156.9, 336896 
157, 344064 
157.1, 335872 
157.2, 327680 
157.3, 330752 
157.4, 337920 
157.5, 339968 
157.6, 340992 
157.7, 333824 
157.8, 334848 
157.9, 336896 
158, 337920 
158.1, 336896 
158.2, 339968 
158.3, 339968 
158.4, 337920 
158.5, 332800 
158.6, 340992 
158.7, 339968 
158.8, 337920 
158.9, 342016 
159, 336896 
159.1, 338944 
159.2, 337920 
159.3, 334848 
159.4, 339968 
159.5, 333824 
159.6, 332800 
159.7, 330752 
159.8, 335872 
159.9, 329728 
160, 331776 
160.1, 330752 
160.2, 332800 
160.3, 334848 
160.4, 332800 
160.5, 330752 
160.6, 338944 
160.7, 337920 
160.8, 342016 
160.9, 333824 
161, 337920 
161.1, 347136 
161.2, 343040 
161.3, 350208 
161.4, 337920 
161.5, 340992 
161.6, 336896 
161.7, 335872 
161.8, 340992 
161.9, 340992 
162, 329728 
162.1, 314368 
162.2, 307200 
162.3, 291840 
162.4, 293888 
162.5, 288768 
162.6, 301056 
162.7, 313344 
162.8, 323584 
162.9, 325632 
163, 324608 
163.1, 326656 
163.2, 339968 
163.3, 349184 
163.4, 351232 
163.5, 336896 
163.6, 342016 
163.7, 344064 
163.8, 346112 
163.9, 353280 
164, 338944 
164.1, 349184 
164.2, 348160 
164.3, 343040 
164.4, 357376 
164.5, 351232 
164.6, 358400 
164.7, 360448 
164.8, 352256 
164.9, 345088 
165, 344064 
165.1, 360448 
165.2, 344064 
165.3, 330752 
165.4, 339968 
165.5, 343040 
165.6, 342016 
165.7, 345088 
165.8, 330752 
165.9, 339968 
166, 340992 
166.1, 339968 
166.2, 337920 
166.3, 334848 
166.4, 332800 
166.5, 329728 
166.6, 331776 
166.7, 326656 
166.8, 320512 
166.9, 326656 
167, 327680 
167.1, 317440 
167.2, 308224 
167.3, 313344 
167.4, 313344 
167.5, 312320 
167.6, 302080 
167.7, 312320 
167.8, 303104 
167.9, 318464 
168, 309248 
168.1, 308224 
168.2, 309248 
168.3, 320512 
168.4, 304128 
168.5, 300032 
168.6, 310272 
168.7, 316416 
168.8, 313344 
168.9, 303104 
169, 295936 
169.1, 279552 
169.2, 274432 
169.3, 270336 
169.4, 277504 
169.5, 281600 
169.6, 267264 
169.7, 284672 
169.8, 282624 
169.9, 276480 
170, 282624 
170.1, 269312 
170.2, 269312 
170.3, 270336 
170.4, 269312 
170.5, 274432 
170.6, 282624 
170.7, 292864 
170.8, 292864 
170.9, 289792 
171, 294912 
171.1, 300032 
171.2, 290816 
171.3, 293888 
171.4, 287744 
171.5, 280576 
171.6, 282624 
171.7, 280576 
171.8, 287744 
171.9, 285696 
172, 283648 
172.1, 283648 
172.2, 285696 
172.3, 275456 
172.4, 276480 
172.5, 282624 
172.6, 275456 
172.7, 285696 
172.8, 271360 
172.9, 289792 
173, 285696 
173.1, 272384 
173.2, 265216 
173.3, 267264 
173.4, 256000 
173.5, 250880 
173.6, 243712 
173.7, 254976 
173.8, 258048 
173.9, 265216 
174, 254976 
174.1, 260096 
174.2, 253952 
174.3, 242688 
174.4, 228352 
174.5, 233472 
174.6, 245760 
174.7, 242688 
174.8, 251904 
174.9, 240640 
175, 246784 
175.1, 243712 
175.2, 246784 
175.3, 234496 
175.4, 226304 
175.5, 236544 
175.6, 240640 
175.7, 232448 
175.8, 226304 
175.9, 209920 
176, 212992 
176.1, 203776 
176.2, 205824 
176.3, 204800 
176.4, 202752 
176.5, 196608 
176.6, 190464 
176.7, 194560 
176.8, 199680 
176.9, 198656 
177, 193536 
177.1, 195584 
177.2, 184320 
177.3, 191488 
177.4, 186368 
177.5, 186368 
177.6, 180224 
177.7, 183296 
177.8, 188416 
177.9, 187392 
178, 179200 
178.1, 196608 
178.2, 196608 
178.3, 204800 
178.4, 200704 
178.5, 197632 
178.6, 203776 
178.7, 202752 
178.8, 202752 
178.9, 199680 
179, 204800 
179.1, 204800 
179.2, 205824 
179.3, 206848 
179.4, 209920 
179.5, 212992 
179.6, 215040 
179.7, 211968 
179.8, 210944 
179.9, 215040 
180, 222208 
180.1, 245760 
180.2, 250880 
180.3, 250880 
180.4, 243712 
180.5, 251904 
180.6, 252928 
180.7, 268288 
180.8, 257024 
180.9, 260096 
181, 262144 
181.1, 272384 
181.2, 273408 
181.3, 265216 
181.4, 269312 
181.5, 263168 
181.6, 262144 
181.7, 280576 
181.8, 277504 
181.9, 272384 
182, 274432 
182.1, 269312 
182.2, 259072 
182.3, 251904 
182.4, 257024 
182.5, 270336 
182.6, 262144 
182.7, 253952 
182.8, 242688 
182.9, 236544 
183, 241664 
183.1, 238592 
183.2, 233472 
183.3, 223232 
183.4, 232448 
183.5, 224256 
183.6, 228352 
183.7, 221184 
183.8, 226304 
183.9, 226304 
184, 228352 
184.1, 238592 
184.2, 237568 
184.3, 235520 
184.4, 234496 
184.5, 243712 
184.6, 231424 
184.7, 229376 
184.8, 228352 
184.9, 237568 
185, 228352 
185.1, 231424 
185.2, 231424 
185.3, 232448 
185.4, 229376 
185.5, 234496 
185.6, 243712 
185.7, 238592 
185.8, 229376 
185.9, 228352 
186, 235520 
186.1, 226304 
186.2, 223232 
186.3, 222208 
186.4, 225280 
186.5, 238592 
186.6, 240640 
186.7, 245760 
186.8, 245760 
186.9, 253952 
187, 245760 
187.1, 246784 
187.2, 241664 
187.3, 242688 
187.4, 250880 
187.5, 248832 
187.6, 270336 
187.7, 264192 
187.8, 268288 
187.9, 266240 
188, 269312 
188.1, 266240 
188.2, 271360 
188.3, 272384 
188.4, 280576 
188.5, 279552 
188.6, 278528 
188.7, 268288 
188.8, 258048 
188.9, 266240 
189, 262144 
189.1, 269312 
189.2, 269312 
189.3, 263168 
189.4, 263168 
189.5, 267264 
189.6, 260096 
189.7, 250880 
189.8, 251904 
189.9, 243712 
190, 250880 
190.1, 237568 
190.2, 244736 
190.3, 252928 
190.4, 248832 
190.5, 243712 
190.6, 245760 
190.7, 242688 
190.8, 247808 
190.9, 257024 
191, 254976 
191.1, 262144 
191.2, 254976 
191.3, 256000 
191.4, 267264 
191.5, 272384 
191.6, 276480 
191.7, 276480 
191.8, 274432 
191.9, 282624 
192, 272384 
192.1, 263168 
192.2, 275456 
192.3, 277504 
192.4, 279552 
192.5, 278528 
192.6, 271360 
192.7, 281600 
192.8, 269312 
192.9, 279552 
193, 282624 
193.1, 291840 
193.2, 295936 
193.3, 304128 
193.4, 303104 
193.5, 311296 
193.6, 314368 
193.7, 315392 
193.8, 312320 
193.9, 315392 
194, 316416 
194.1, 314368 
194.2, 313344 
194.3, 315392 
194.4, 319488 
194.5, 319488 
194.6, 319488 
194.7, 327680 
194.8, 323584 
194.9, 328704 
195, 318464 
195.1, 327680 
195.2, 331776 
195.3, 324608 
195.4, 325632 
195.5, 331776 
195.6, 327680 
195.7, 329728 
195.8, 327680 
195.9, 333824 
196, 320512 
196.1, 332800 
196.2, 332800 
196.3, 346112 
196.4, 322560 
196.5, 328704 
196.6, 317440 
196.7, 319488 
196.8, 315392 
196.9, 306176 
197, 315392 
197.1, 299008 
197.2, 309248 
197.3, 306176 
197.4, 299008 
197.5, 322560 
197.6, 325632 
197.7, 320512 
197.8, 318464 
197.9, 295936 
198, 299008 
198.1, 287744 
198.2, 292864 
198.3, 282624 
198.4, 286720 
198.5, 277504 
198.6, 299008 
198.7, 289792 
198.8, 272384 
198.9, 253952 
199, 250880 
199.1, 231424 
199.2, 223232 
199.3, 228352 
199.4, 236544 
199.5, 240640 
199.6, 246784 
199.7, 234496 
199.8, 245760 
199.9, 258048 
200, 247808 
200.1, 268288 
200.2, 264192 
200.3, 266240 
200.4, 260096 
200.5, 271360 
200.6, 269312 
200.7, 271360 
200.8, 281600 
200.9, 275456 
201, 273408 
201.1, 284672 
201.2, 274432 
201.3, 280576 
201.4, 285696 
201.5, 283648 
201.6, 282624 
201.7, 286720 
201.8, 287744 
201.9, 303104 
202, 292864 
202.1, 293888 
202.2, 306176 
202.3, 299008 
202.4, 295936 
202.5, 300032 
202.6, 307200 
202.7, 297984 
202.8, 292864 
202.9, 297984 
203, 309248 
203.1, 287744 
203.2, 304128 
203.3, 291840 
203.4, 291840 
203.5, 289792 
203.6, 289792 
203.7, 290816 
203.8, 300032 
203.9, 292864 
204, 289792 
204.1, 291840 
204.2, 279552 
204.3, 281600 
204.4, 285696 
204.5, 288768 
204.6, 285696 
204.7, 303104 
204.8, 293888 
204.9, 280576 
205, 280576 
205.1, 316416 
205.2, 305152 
205.3, 307200 
205.4, 296960 
205.5, 294912 
205.6, 275456 
205.7, 276480 
205.8, 265216 
205.9, 266240 
206, 256000 
206.1, 263168 
206.2, 251904 
206.3, 266240 
206.4, 267264 
206.5, 234496 
206.6, 251904 
206.7, 248832 
206.8, 246784 
206.9, 249856 
207, 243712 
207.1, 233472 
207.2, 250880 
207.3, 260096 
207.4, 274432 
207.5, 266240 
207.6, 274432 
207.7, 275456 
207.8, 282624 
207.9, 257024 
208, 253952 
208.1, 272384 
208.2, 264192 
208.3, 270336 
208.4, 271360 
208.5, 262144 
208.6, 263168 
208.7, 273408 
208.8, 276480 
208.9, 266240 
209, 283648 
209.1, 259072 
209.2, 273408 
209.3, 261120 
209.4, 283648 
209.5, 273408 
209.6, 273408 
209.7, 268288 
209.8, 280576 
209.9, 265216 
210, 266240 
210.1, 279552 
210.2, 289792 
210.3, 268288 
210.4, 277504 
210.5, 273408 
210.6, 278528 
210.7, 264192 
210.8, 249856 
210.9, 252928 
211, 232448 
211.1, 233472 
211.2, 230400 
211.3, 229376 
211.4, 231424 
211.5, 216064 
211.6, 228352 
211.7, 226304 
211.8, 207872 
211.9, 222208 
212, 219136 
212.1, 211968 
212.2, 220160 
212.3, 218112 
212.4, 230400 
212.401, 225280 
212.6, 217088 
212.7, 214016 
212.8, 227328 
212.9, 215040 
213, 220160 
213.1, 222208 
213.2, 233472 
213.3, 224256 
213.4, 223232 
213.5, 215040 
213.6, 228352 
213.7, 212992 
213.8, 204800 
213.9, 221184 
214, 222208 
214.1, 220160 
214.2, 238592 
214.3, 243712 
214.4, 234496 
214.5, 237568 
214.6, 234496 
214.6, 233472 
214.8, 235520 
214.9, 230400 
215, 234496 
215.1, 233472 
215.2, 221184 
215.3, 226304 
215.4, 227328 
215.5, 218112 
215.6, 229376 
215.7, 231424 
215.8, 228352 
215.9, 231424 
216, 233472 
216.1, 221184 
216.2, 224256 
216.3, 229376 
216.4, 232448 
216.5, 233472 
216.6, 232448 
216.7, 241664 
216.8, 231424 
216.801, 226304 
217, 241664 
217.1, 247808 
217.2, 244736 
217.3, 246784 
217.4, 248832 
217.5, 238592 
217.6, 244736 
217.7, 251904 
217.8, 250880 
217.9, 249856 
218, 248832 
218.1, 245760 
218.2, 254976 
218.3, 270336 
218.4, 259072 
218.5, 263168 
218.6, 250880 
218.7, 253952 
218.8, 260096 
218.9, 250880 
219, 247808 
219.1, 250880 
219.2, 259072 
219.3, 260096 
219.4, 260096 
219.5, 247808 
219.6, 265216 
219.7, 256000 
219.8, 256000 
219.9, 251904 
220, 263168 
220.1, 260096 
220.2, 268288 
220.3, 273408 
220.4, 257024 
220.5, 262144 
220.6, 257024 
220.7, 266240 
220.8, 240640 
220.9, 252928 
221, 251904 
221.1, 252928 
221.2, 243712 
221.3, 244736 
221.4, 245760 
221.5, 247808 
221.501, 247808 
221.7, 248832 
221.8, 248832 
221.9, 253952 
222, 261120 
222.1, 254976 
222.2, 267264 
222.3, 260096 
222.4, 267264 
222.5, 242688 
222.6, 258048 
222.7, 252928 
222.8, 248832 
222.9, 252928 
223, 248832 
223.1, 258048 
223.2, 245760 
223.3, 252928 
223.4, 242688 
223.5, 243712 
223.6, 243712 
223.7, 238592 
223.8, 239616 
223.9, 237568 
224, 249856 
224.1, 234496 
224.2, 250880 
224.3, 239616 
224.4, 234496 
224.5, 248832 
224.6, 252928 
224.7, 243712 
224.8, 244736 
224.9, 247808 
225, 248832 
225.1, 245760 
225.2, 241664 
225.3, 243712 
225.4, 244736 
225.5, 243712 
225.6, 251904 
225.7, 247808 
225.8, 242688 
225.9, 252928 
226, 243712 
226.1, 245760 
226.2, 252928 
226.3, 247808 
226.4, 247808 
226.5, 244736 
226.6, 244736 
226.7, 247808 
226.8, 243712 
226.9, 241664 
227, 250880 
227.1, 234496 
227.2, 246784 
227.3, 251904 
227.4, 253952 
227.5, 245760 
227.6, 246784 
227.7, 246784 
227.8, 254976 
227.9, 256000 
228, 250880 
228.1, 243712 
228.2, 243712 
228.3, 246784 
228.4, 238592 
228.5, 256000 
228.6, 247808 
228.7, 252928 
228.8, 247808 
228.9, 246784 
229, 250880 
229.1, 251904 
229.1, 249856 
229.3, 245760 
229.4, 251904 
229.5, 247808 
229.6, 246784 
229.7, 246784 
229.8, 247808 
229.9, 254976 
230, 251904 
230.1, 245760 
230.2, 243712 
230.3, 254976 
230.301, 251904 
230.5, 251904 
230.6, 250880 
230.7, 251904 
230.8, 246784 
230.9, 246784 
230.9, 260096 
231.1, 251904 
231.2, 244736 
231.3, 248832 
231.4, 251904 
231.5, 243712 
231.6, 252928 
231.7, 244736 
231.8, 257024 
231.9, 247808 
232, 260096 
232.1, 257024 
232.2, 251904 
232.3, 250880 
232.4, 251904 
232.5, 242688 
232.6, 243712 
232.7, 239616 
232.8, 235520 
232.9, 235520 
233, 240640 
233.1, 231424 
233.2, 236544 
233.3, 241664 
233.4, 235520 
233.5, 231424 
233.6, 241664 
233.7, 232448 
233.8, 230400 
233.9, 241664 
234, 251904 
234.1, 251904 
234.2, 254976 
234.3, 250880 
234.4, 268288 
234.5, 260096 
234.6, 247808 
234.7, 258048 
234.8, 246784 
234.9, 237568 
235, 258048 
235.1, 252928 
235.2, 262144 
235.3, 257024 
235.4, 257024 
235.5, 245760 
235.6, 247808 
235.7, 246784 
235.8, 246784 
235.9, 256000 
236, 246784 
236.1, 263168 
236.2, 247808 
236.3, 262144 
236.4, 269312 
236.5, 267264 
236.6, 268288 
236.7, 269312 
236.8, 260096 
236.9, 272384 
237, 273408 
237.1, 269312 
237.2, 266240 
237.3, 267264 
237.4, 258048 
237.5, 252928 
237.6, 261120 
237.7, 260096 
237.8, 264192 
237.9, 263168 
238, 263168 
238.1, 272384 
238.2, 279552 
238.3, 291840 
238.4, 289792 
238.5, 297984 
238.6, 275456 
238.7, 293888 
238.8, 295936 
238.9, 289792 
239, 291840 
239.1, 277504 
239.2, 268288 
239.3, 275456 
239.4, 275456 
239.5, 271360 
239.6, 259072 
239.7, 275456 
239.8, 263168 
239.9, 262144 
240, 250880 
240.1, 262144 
240.2, 247808 
240.3, 256000 
240.4, 248832 
240.5, 241664 
240.6, 235520 
240.7, 241664 
240.8, 243712 
240.9, 246784 
241, 251904 
241.1, 256000 
241.2, 253952 
241.3, 252928 
241.4, 252928 
241.5, 242688 
241.6, 270336 
241.7, 269312 
241.8, 272384 
241.9, 263168 
242, 259072 
242.1, 249856 
242.2, 251904 
242.3, 260096 
242.4, 247808 
242.5, 240640 
242.6, 239616 
242.7, 241664 
242.8, 243712 
242.9, 235520 
243, 222208 
243.1, 223232 
243.2, 231424 
243.3, 244736 
243.4, 238592 
243.5, 237568 
243.6, 245760 
243.7, 225280 
243.8, 228352 
243.9, 237568 
244, 236544 
244.1, 236544 
244.2, 232448 
244.3, 233472 
244.4, 241664 
244.5, 232448 
244.6, 228352 
244.7, 235520 
244.8, 224256 
244.9, 238592 
245, 243712 
245.1, 236544 
245.2, 234496 
245.3, 233472 
245.4, 242688 
245.5, 246784 
245.6, 229376 
245.7, 233472 
245.8, 229376 
245.9, 223232 
246, 225280 
246.1, 225280 
246.2, 228352 
246.3, 238592 
246.4, 229376 
246.5, 219136 
246.6, 220160 
246.7, 222208 
246.8, 220160 
246.9, 220160 
247, 211968 
247.1, 211968 
247.2, 209920 
247.3, 202752 
247.4, 209920 
247.5, 195584 
247.6, 206848 
247.7, 214016 
247.8, 214016 
247.9, 210944 
248, 209920 
248.1, 201728 
248.2, 203776 
248.3, 204800 
248.4, 207872 
248.5, 204800 
248.6, 200704 
248.7, 208896 
248.8, 210944 
248.9, 201728 
249, 187392 
249.1, 193536 
249.2, 192512 
249.3, 202752 
249.4, 193536 
249.5, 193536 
249.6, 196608 
249.7, 197632 
249.8, 196608 
249.9, 192512 
250, 189440 
250.1, 191488 
250.2, 197632 
250.3, 202752 
250.4, 194560 
250.5, 191488 
250.6, 199680 
250.7, 204800 
250.8, 208896 
250.801, 195584 
251, 197632 
251.1, 215040 
251.2, 201728 
251.3, 212992 
251.4, 211968 
251.5, 223232 
251.6, 211968 
251.7, 225280 
251.8, 230400 
251.9, 224256 
252, 227328 
252.1, 240640 
252.2, 240640 
252.3, 229376 
252.4, 244736 
252.5, 245760 
252.6, 241664 
252.7, 236544 
252.8, 239616 
252.9, 240640 
253, 248832 
253.1, 254976 
253.2, 247808 
253.3, 248832 
253.4, 236544 
253.5, 243712 
253.6, 242688 
253.7, 249856 
253.8, 251904 
253.9, 248832 
254, 271360 
254.1, 264192 
254.2, 260096 
254.3, 267264 
254.4, 274432 
254.5, 277504 
254.6, 264192 
254.7, 261120 
254.8, 271360 
254.9, 264192 
255, 261120 
255.1, 264192 
255.2, 252928 
255.3, 250880 
255.4, 252928 
255.5, 247808 
255.6, 227328 
255.7, 216064 
255.8, 218112 
255.9, 219136 
256, 209920 
256.1, 223232 
256.2, 223232 
256.3, 233472 
256.4, 229376 
256.5, 230400 
256.6, 244736 
256.7, 237568 
256.8, 237568 
256.9, 239616 
257, 235520 
257.1, 252928 
257.2, 251904 
257.3, 250880 
257.4, 258048 
257.5, 258048 
257.6, 256000 
257.7, 260096 
257.8, 260096 
257.9, 264192 
258, 269312 
258.1, 266240 
258.2, 247808 
258.3, 248832 
258.4, 253952 
258.5, 254976 
258.6, 257024 
258.7, 268288 
258.8, 258048 
258.9, 263168 
259, 264192 
259.1, 258048 
259.2, 253952 
259.3, 259072 
259.4, 256000 
259.5, 272384 
259.6, 263168 
259.7, 274432 
259.8, 280576 
259.9, 263168 
260, 279552 
260.1, 285696 
260.2, 275456 
260.3, 285696 
260.4, 280576 
260.5, 294912 
260.6, 294912 
260.7, 290816 
260.8, 288768 
260.9, 291840 
261, 296960 
261.1, 288768 
261.2, 282624 
261.3, 291840 
261.4, 280576 
261.5, 271360 
261.6, 276480 
261.7, 290816 
261.8, 283648 
261.9, 296960 
262, 288768 
262.1, 283648 
262.2, 290816 
262.3, 292864 
262.4, 284672 
262.5, 281600 
262.6, 292864 
262.7, 286720 
262.8, 296960 
262.9, 283648 
263, 283648 
263.1, 297984 
263.2, 307200 
263.3, 313344 
263.4, 307200 
263.5, 297984 
263.6, 289792 
263.7, 275456 
263.8, 267264 
263.9, 284672 
264, 291840 
264.1, 277504 
264.2, 284672 
264.3, 288768 
264.4, 288768 
264.5, 292864 
264.6, 286720 
264.7, 278528 
264.8, 280576 
264.9, 281600 
265, 279552 
265.1, 273408 
265.2, 276480 
265.3, 279552 
265.4, 273408 
265.5, 270336 
265.6, 279552 
265.7, 275456 
265.8, 269312 
265.9, 279552 
266, 280576 
266.1, 272384 
266.2, 265216 
266.3, 271360 
266.4, 279552 
266.5, 279552 
266.6, 296960 
266.7, 291840 
266.8, 293888 
266.9, 277504 
267, 285696 
267.1, 288768 
267.2, 284672 
267.3, 285696 
267.4, 284672 
267.5, 280576 
267.6, 280576 
267.7, 294912 
267.8, 304128 
267.9, 294912 
268, 283648 
268.1, 286720 
268.2, 286720 
268.3, 286720 
268.4, 292864 
268.5, 272384 
268.6, 289792 
268.7, 292864 
268.8, 305152 
268.9, 305152 
269, 292864 
269.1, 307200 
269.2, 294912 
269.3, 297984 
269.4, 299008 
269.5, 301056 
269.6, 304128 
269.7, 300032 
269.8, 283648 
269.9, 293888 
270, 286720 
270.1, 278528 
270.2, 282624 
270.3, 288768 
270.4, 289792 
270.5, 292864 
270.6, 284672 
270.7, 280576 
270.8, 281600 
270.9, 284672 
271, 280576 
271.1, 286720 
271.2, 282624 
271.3, 286720 
271.4, 273408 
271.5, 289792 
271.6, 292864 
271.7, 287744 
271.8, 289792 
271.9, 280576 
272, 268288 
272.1, 271360 
272.2, 277504 
272.3, 269312 
272.4, 267264 
272.5, 268288 
272.6, 258048 
272.7, 266240 
272.8, 267264 
272.9, 266240 
273, 271360 
273.1, 272384 
273.2, 265216 
273.3, 253952 
273.4, 253952 
273.5, 254976 
273.6, 247808 
273.7, 245760 
273.8, 249856 
273.9, 240640 
274, 242688 
274.1, 231424 
274.2, 241664 
274.3, 239616 
274.4, 226304 
274.5, 229376 
274.6, 225280 
274.7, 219136 
274.8, 225280 
274.9, 226304 
275, 228352 
275.1, 236544 
275.2, 229376 
275.3, 229376 
275.4, 236544 
275.5, 252928 
275.6, 252928 
275.7, 248832 
275.8, 240640 
275.9, 235520 
276, 241664 
276.1, 239616 
276.2, 245760 
276.3, 250880 
276.4, 260096 
276.5, 242688 
276.6, 252928 
276.7, 248832 
276.8, 252928 
276.9, 239616 
277, 261120 
277.1, 257024 
277.2, 249856 
277.3, 236544 
277.4, 243712 
277.5, 245760 
277.6, 258048 
277.7, 268288 
277.8, 259072 
277.9, 268288 
278, 271360 
278.1, 274432 
278.2, 257024 
278.3, 266240 
278.4, 264192 
278.5, 262144 
278.6, 256000 
278.7, 263168 
278.8, 264192 
278.9, 267264 
279, 269312 
279.1, 266240 
279.2, 251904 
279.3, 262144 
279.4, 256000 
279.5, 241664 
279.6, 230400 
279.7, 235520 
279.8, 225280 
279.9, 231424 
280, 228352 
280.1, 209920 
280.2, 204800 
280.3, 198656 
280.4, 203776 
280.5, 218112 
280.6, 219136 
280.7, 227328 
280.8, 221184 
280.9, 222208 
281, 223232 
281.1, 230400 
281.2, 210944 
281.3, 216064 
281.4, 218112 
281.5, 215040 
281.6, 209920 
281.7, 221184 
281.8, 218112 
281.9, 220160 
282, 218112 
282.1, 225280 
282.2, 226304 
282.3, 232448 
282.4, 215040 
282.5, 202752 
282.6, 202752 
282.7, 201728 
282.8, 206848 
282.9, 205824 
283, 204800 
283.1, 214016 
283.2, 222208 
283.3, 218112 
283.4, 221184 
283.5, 207872 
283.6, 217088 
283.7, 218112 
283.8, 224256 
283.9, 223232 
284, 227328 
284.1, 227328 
284.2, 224256 
284.3, 227328 
284.4, 226304 
284.5, 227328 
284.6, 219136 
284.7, 219136 
284.8, 218112 
284.9, 223232 
285, 220160 
285.1, 224256 
285.2, 238592 
285.3, 231424 
285.4, 231424 
285.5, 237568 
285.6, 244736 
285.7, 235520 
285.8, 234496 
285.9, 249856 
286, 250880 
286.1, 275456 
286.2, 267264 
286.3, 280576 
286.4, 292864 
286.5, 295936 
286.6, 301056 
286.7, 311296 
286.8, 304128 
286.9, 299008 
287, 297984 
287.1, 306176 
287.2, 313344 
287.3, 306176 
287.4, 304128 
287.5, 305152 
287.6, 314368 
287.7, 293888 
287.8, 302080 
287.9, 293888 
288, 305152 
288.1, 302080 
288.2, 302080 
288.3, 308224 
288.4, 316416 
288.5, 314368 
288.6, 325632 
288.7, 314368 
288.8, 328704 
288.9, 332800 
289, 329728 
289.1, 340992 
289.2, 327680 
289.3, 328704 
289.4, 327680 
289.5, 315392 
289.6, 313344 
289.7, 329728 
289.8, 330752 
289.9, 347136 
290, 340992 
290.1, 340992 
290.2, 331776 
290.3, 335872 
290.4, 345088 
290.5, 344064 
290.6, 330752 
290.7, 335872 
290.8, 344064 
290.9, 351232 
291, 350208 
291.1, 337920 
291.2, 333824 
291.3, 321536 
291.4, 319488 
291.5, 328704 
291.6, 319488 
291.7, 320512 
291.8, 349184 
291.9, 339968 
292, 329728 
292.1, 338944 
292.2, 330752 
292.3, 332800 
292.4, 333824 
292.5, 340992 
292.6, 326656 
292.7, 323584 
292.8, 336896 
292.9, 340992 
293, 337920 
293.1, 335872 
293.2, 336896 
293.3, 337920 
293.4, 343040 
293.5, 347136 
293.6, 336896 
293.7, 336896 
293.8, 322560 
293.9, 320512 
294, 319488 
294.1, 308224 
294.2, 308224 
294.3, 301056 
294.4, 316416 
294.5, 312320 
294.6, 316416 
294.7, 315392 
294.8, 308224 
294.9, 312320 
295, 303104 
295.1, 315392 
295.2, 308224 
295.3, 303104 
295.4, 295936 
295.5, 294912 
295.6, 300032 
295.7, 299008 
295.8, 296960 
295.9, 299008 
296, 292864 
296.1, 272384 
296.2, 291840 
296.3, 288768 
296.4, 278528 
296.5, 287744 
296.6, 288768 
296.7, 295936 
296.8, 296960 
296.9, 278528 
297, 278528 
297.1, 273408 
297.2, 271360 
297.3, 277504 
297.4, 259072 
297.5, 257024 
297.6, 257024 
297.7, 268288 
297.8, 251904 
297.9, 252928 
298, 262144 
298.1, 256000 
298.2, 261120 
298.3, 259072 
298.4, 262144 
298.5, 250880 
298.6, 253952 
298.7, 252928 
298.8, 246784 
298.9, 244736 
299, 251904 
299.1, 245760 
299.2, 267264 
299.3, 262144 
299.4, 265216 
299.5, 262144 
299.6, 267264 
299.7, 273408 
299.8, 281600 
299.9, 266240 
300, 260096 
300.1, 264192 
300.2, 268288 
300.3, 257024 
300.4, 259072 
300.5, 263168 
300.6, 260096 
300.7, 256000 
300.8, 273408 
300.9, 280576 
301, 265216 
301.1, 271360 
301.2, 270336 
301.3, 261120 
301.4, 262144 
301.5, 269312 
301.6, 273408 
301.7, 285696 
301.8, 286720 
301.9, 294912 
302, 289792 
302.1, 301056 
302.2, 286720 
302.3, 269312 
302.4, 267264 
302.5, 280576 
302.6, 280576 
302.7, 281600 
302.8, 293888 
302.9, 294912 
303, 290816 
303.1, 296960 
303.2, 300032 
303.3, 296960 
303.4, 299008 
303.5, 299008 
303.6, 295936 
303.7, 302080 
303.8, 292864 
303.9, 303104 
304, 303104 
304.1, 306176 
304.2, 303104 
304.3, 299008 
304.4, 303104 
304.5, 300032 
304.6, 301056 
304.7, 290816 
304.8, 286720 
304.9, 284672 
305, 286720 
305.1, 284672 
305.2, 277504 
305.3, 281600 
305.4, 272384 
305.5, 261120 
305.6, 269312 
305.7, 263168 
305.8, 265216 
305.9, 264192 
306, 259072 
306.1, 251904 
306.2, 246784 
306.3, 257024 
306.4, 263168 
306.5, 275456 
306.6, 291840 
306.7, 289792 
306.8, 288768 
306.9, 279552 
307, 282624 
307.1, 283648 
307.2, 287744 
307.3, 286720 
307.4, 279552 
307.5, 271360 
307.6, 276480 
307.7, 268288 
307.8, 263168 
307.9, 265216 
308, 276480 
308.1, 273408 
308.2, 269312 
308.3, 266240 
308.4, 261120 
308.5, 272384 
308.6, 261120 
308.7, 265216 
308.8, 261120 
308.9, 258048 
309, 280576 
309.1, 278528 
309.2, 291840 
309.3, 280576 
309.4, 282624 
309.5, 286720 
309.6, 284672 
309.7, 293888 
309.8, 293888 
309.9, 288768 
310, 292864 
310.1, 304128 
310.2, 301056 
310.3, 294912 
310.4, 289792 
310.5, 299008 
310.6, 301056 
310.7, 295936 
310.8, 305152 
310.9, 313344 
311, 303104 
311.1, 303104 
311.2, 332800 
311.3, 337920 
311.4, 335872 
311.5, 349184 
311.6, 347136 
311.7, 348160 
311.8, 335872 
311.9, 348160 
312, 356352 
312.1, 345088 
312.2, 353280 
312.3, 358400 
312.4, 368640 
312.5, 366592 
312.6, 358400 
312.7, 357376 
312.8, 355328 
312.9, 365568 
313, 364544 
313.1, 360448 
313.2, 361472 
313.3, 362496 
313.4, 371712 
313.5, 367616 
313.6, 358400 
313.7, 363520 
313.8, 354304 
313.9, 369664 
314, 361472 
314.1, 360448 
314.2, 366592 
314.3, 374784 
314.4, 371712 
314.5, 367616 
314.6, 363520 
314.7, 353280 
314.8, 354304 
314.9, 353280 
315, 350208 
315.1, 360448 
315.2, 363520 
315.3, 358400 
315.4, 360448 
315.5, 354304 
315.6, 353280 
315.7, 356352 
315.8, 349184 
315.9, 340992 
316, 351232 
316.1, 345088 
316.2, 345088 
316.3, 340992 
316.4, 334848 
316.5, 337920 
316.6, 346112 
316.7, 352256 
316.8, 350208 
316.9, 345088 
317, 339968 
317.1, 343040 
317.2, 337920 
317.3, 349184 
317.4, 338944 
317.5, 351232 
317.6, 355328 
317.7, 348160 
317.8, 348160 
317.9, 337920 
318, 333824 
318.1, 328704 
318.2, 335872 
318.3, 339968 
318.4, 339968 
318.5, 345088 
318.6, 346112 
318.7, 334848 
318.8, 336896 
318.9, 329728 
319, 333824 
319.1, 334848 
319.2, 331776 
319.3, 326656 
319.4, 333824 
319.5, 331776 
319.6, 326656 
319.7, 334848 
319.8, 330752 
319.9, 330752 
320, 322560 
320.1, 321536 
320.2, 315392 
320.3, 311296 
320.4, 319488 
320.5, 312320 
320.6, 320512 
320.7, 309248 
320.8, 317440 
320.9, 313344 
321, 317440 
321.1, 316416 
321.2, 305152 
321.3, 305152 
321.4, 303104 
321.5, 304128 
321.6, 294912 
321.7, 262144 
321.8, 271360 
321.9, 264192 
322, 256000 
322.1, 254976 
322.2, 265216 
322.3, 276480 
322.4, 273408 
322.5, 271360 
322.6, 269312 
322.7, 258048 
322.8, 244736 
322.9, 235520 
323, 240640 
323.1, 247808 
323.2, 232448 
323.3, 245760 
323.4, 240640 
323.5, 230400 
323.6, 220160 
323.7, 215040 
323.8, 235520 
323.9, 218112 
324, 231424 
324.1, 229376 
324.2, 233472 
324.3, 235520 
324.4, 233472 
324.5, 221184 
324.501, 219136 
324.7, 214016 
324.8, 202752 
324.9, 199680 
325, 205824 
325.1, 197632 
325.2, 209920 
325.3, 235520 
325.4, 244736 
325.5, 256000 
325.6, 270336 
325.7, 257024 
325.8, 262144 
325.9, 280576 
326, 278528 
326.1, 292864 
326.2, 318464 
326.3, 312320 
326.4, 314368 
326.5, 313344 
326.6, 319488 
326.7, 319488 
326.8, 309248 
326.9, 301056 
327, 300032 
327.1, 292864 
327.2, 287744 
327.3, 294912 
327.4, 289792 
327.5, 275456 
327.6, 291840 
327.7, 284672 
327.8, 276480 
327.9, 269312 
328, 258048 
328.1, 262144 
328.2, 254976 
328.3, 257024 
328.4, 252928 
328.5, 252928 
328.6, 251904 
328.7, 259072 
328.8, 266240 
328.9, 265216 
329, 274432 
329.1, 283648 
329.2, 294912 
329.3, 294912 
329.4, 296960 
329.5, 311296 
329.6, 328704 
329.7, 344064 
329.8, 345088 
329.9, 344064 
330, 339968 
330.1, 336896 
330.2, 344064 
330.3, 349184 
330.4, 360448 
330.5, 367616 
330.6, 370688 
330.7, 364544 
330.8, 360448 
330.9, 362496 
331, 362496 
331.1, 362496 
331.2, 354304 
331.3, 354304 
331.4, 350208 
331.5, 364544 
331.6, 354304 
331.7, 364544 
331.8, 370688 
331.9, 354304 
332, 364544 
332.1, 375808 
332.2, 370688 
332.3, 369664 
332.4, 360448 
332.5, 365568 
332.6, 362496 
332.7, 362496 
332.8, 362496 
332.9, 362496 
333, 370688 
333.1, 361472 
333.2, 361472 
333.3, 372736 
333.4, 355328 
333.5, 356352 
333.6, 358400 
333.7, 357376 
333.8, 364544 
333.9, 366592 
334, 376832 
334.1, 374784 
334.2, 368640 
334.3, 363520 
334.4, 362496 
334.5, 365568 
334.6, 371712 
334.7, 357376 
334.8, 351232 
334.9, 344064 
335, 351232 
335.1, 351232 
335.2, 354304 
335.3, 356352 
335.4, 361472 
335.5, 361472 
335.6, 363520 
335.7, 347136 
335.8, 353280 
335.9, 334848 
336, 327680 
336.1, 326656 
336.2, 321536 
336.3, 329728 
336.4, 345088 
336.5, 336896 
336.6, 331776 
336.7, 333824 
336.8, 335872 
336.9, 326656 
337, 322560 
337.1, 323584 
337.2, 333824 
337.3, 344064 
337.4, 356352 
337.5, 351232 
337.6, 347136 
337.7, 331776 
337.8, 343040 
337.9, 336896 
338, 332800 
338.1, 344064 
338.2, 344064 
338.3, 325632 
338.4, 331776 
338.5, 325632 
338.6, 327680 
338.7, 328704 
338.8, 317440 
338.9, 321536 
339, 323584 
339.1, 321536 
339.2, 330752 
339.3, 322560 
339.4, 322560 
339.5, 310272 
339.6, 317440 
339.7, 313344 
339.8, 329728 
339.9, 327680 
340, 338944 
340.1, 321536 
340.2, 316416 
340.3, 330752 
340.4, 332800 
340.5, 333824 
340.6, 342016 
340.7, 334848 
340.8, 319488 
340.9, 328704 
341, 229376 
341.1, 229376 
341.2, 229376 
341.3, 229376 
341.4, 229376 
341.5, 229376 
341.6, 262144 
341.7, 262144 
341.8, 262144 
341.9, 262144 
342, 262144 
342.1, 262144 
342.2, 262144 
342.3, 262144 
342.4, 262144 
342.5, 262144 
342.6, 262144 
342.7, 262144 
342.8, 262144 
342.9, 262144 
343, 262144 
343.1, 262144 
343.2, 262144 
343.3, 229376 
343.4, 229376 
343.5, 229376 
343.6, 229376 
343.7, 229376 
343.701, 229376 
343.9, 229376 
344, 229376 
344.1, 229376 
344.2, 229376 
344.3, 229376 
344.4, 245760 
344.5, 245760 
344.6, 245760 
344.7, 245760 
344.8, 245760 
344.9, 245760 
345, 245760 
345.1, 245760 
345.2, 245760 
345.3, 245760 
345.4, 245760 
345.5, 245760 
345.6, 245760 
345.7, 245760 
345.8, 245760 
345.9, 245760 
346, 245760 
346.1, 245760 
346.2, 245760 
346.3, 245760 
346.4, 245760 
346.5, 245760 
346.6, 245760 
346.7, 229376 
346.8, 229376 
346.9, 229376 
347, 229376 
347.1, 229376 
347.2, 229376 
347.3, 229376 
347.4, 229376 
347.5, 229376 
347.6, 229376 
347.7, 229376 
347.8, 229376 
347.9, 229376 
348, 229376 
348.1, 229376 
348.2, 229376 
348.3, 229376 
348.4, 229376 
348.5, 229376 
348.6, 229376 
348.7, 229376 
348.8, 229376 
348.9, 229376 
349, 229376 
349.1, 229376 
349.2, 229376 
349.3, 229376 
349.4, 229376 
349.5, 229376 
349.6, 229376 
349.7, 229376 
349.8, 229376 
349.9, 229376 
350, 229376 
350.1, 229376 
350.2, 229376 
350.3, 229376 
350.4, 229376 
350.5, 229376 
350.6, 229376 
350.7, 229376 
350.8, 229376 
350.9, 229376 
351, 262144 
351.1, 262144 
351.2, 262144 
351.3, 262144 
351.4, 262144 
351.5, 262144 
351.6, 262144 
351.7, 262144 
351.8, 262144 
351.9, 262144 
352, 262144 
352.1, 262144 
352.2, 262144 
352.3, 262144 
352.4, 262144 
352.5, 262144 
352.6, 262144 
352.7, 262144 
352.8, 262144 
352.9, 262144 
353, 262144 
353.1, 262144 
353.2, 262144 
353.3, 262144 
353.4, 262144 
353.5, 262144 
353.6, 262144 
353.7, 262144 
353.8, 262144 
353.9, 262144 
354, 262144 
354.1, 262144 
354.2, 262144 
354.3, 262144 
354.4, 262144 
354.5, 262144 
354.6, 262144 
354.7, 262144 
354.8, 262144 
354.9, 262144 
355, 262144 
355.1, 262144 
355.101, 262144 
355.3, 262144 
355.4, 262144 
355.5, 262144 
355.6, 262144 
355.7, 262144 
355.8, 262144 
355.9, 262144 
356, 262144 
356.1, 262144 
356.2, 262144 
356.3, 262144 
356.4, 262144 
356.5, 262144 
356.6, 262144 
356.7, 262144 
356.8, 262144 
356.9, 262144 
357, 262144 
357.1, 262144 
357.2, 262144 
357.3, 262144 
357.4, 262144 
357.5, 262144 
357.6, 262144 
357.7, 262144 
357.8, 262144 
357.9, 262144 
358, 262144 
358.1, 262144 
358.2, 262144 
358.3, 262144 
358.4, 262144 
358.5, 262144 
358.6, 262144 
358.7, 262144 
358.8, 262144 
358.9, 262144 
359, 262144 
359.1, 262144 
359.2, 262144 
359.3, 262144 
359.4, 262144 
359.5, 262144 
359.6, 262144 
359.7, 262144 
359.8, 262144 
359.9, 262144 
360, 262144 
360.1, 262144 
360.2, 262144 
360.3, 262144 
360.4, 262144 
360.5, 262144 
360.6, 262144 
360.7, 262144 
360.8, 262144 
360.9, 262144 
361, 262144 
361.1, 262144 
361.2, 262144 
361.3, 262144 
361.4, 262144 
361.5, 262144 
361.6, 262144 
361.7, 262144 
361.8, 262144 
361.9, 262144 
362, 262144 
362.1, 262144 
362.2, 262144 
362.3, 262144 
362.4, 262144 
362.5, 262144 
362.6, 262144 
362.7, 262144 
362.8, 262144 
362.9, 262144 
363, 262144 
363.1, 262144 
363.2, 262144 
363.3, 262144 
363.4, 262144 
363.5, 262144 
363.6, 262144 
363.7, 262144 
363.8, 262144 
363.9, 262144 
364, 262144 
364.1, 262144 
364.2, 262144 
364.3, 262144 
364.4, 262144 
364.5, 262144 
364.6, 262144 
364.7, 262144 
364.8, 262144 
364.9, 262144 
365, 262144 
365.1, 262144 
365.2, 262144 
365.3, 262144 
365.4, 262144 
365.5, 262144 
365.6, 262144 
365.7, 262144 
365.8, 262144 
365.9, 262144 
366, 262144 
366.1, 262144 
366.2, 262144 
366.3, 262144 
366.4, 262144 
366.5, 262144 
366.6, 262144 
366.7, 262144 
366.8, 262144 
366.9, 262144 
367, 262144 
367.1, 262144 
367.2, 262144 
367.3, 262144 
367.4, 262144 
367.5, 262144 
367.6, 262144 
367.7, 262144 
367.8, 262144 
367.9, 262144 
368, 262144 
368.1, 262144 
368.2, 262144 
368.3, 262144 
368.4, 262144 
368.5, 262144 
368.6, 262144 
368.7, 262144 
368.8, 262144 
368.9, 262144 
369, 262144 
369.1, 262144 
369.2, 262144 
369.3, 262144 
369.4, 262144 
369.5, 262144 
369.6, 262144 
369.7, 262144 
369.8, 262144 
369.9, 262144 
370, 262144 
370.1, 262144 
370.2, 262144 
370.3, 262144 
370.4, 262144 
370.5, 262144 
370.6, 262144 
370.7, 262144 
370.8, 262144 
370.9, 262144 
371, 262144 
371.1, 262144 
371.2, 262144 
371.3, 262144 
371.4, 262144 
371.5, 262144 
371.6, 262144 
371.7, 262144 
371.8, 262144 
371.9, 262144 
372, 262144 
372.1, 262144 
372.2, 262144 
372.3, 262144 
372.4, 262144 
372.5, 262144 
372.6, 262144 
372.7, 262144 
372.8, 262144 
372.9, 262144 
373, 262144 
373.1, 262144 
373.2, 262144 
373.3, 262144 
373.4, 262144 
373.5, 262144 
373.6, 262144 
373.7, 262144 
373.8, 262144 
373.9, 262144 
374, 262144 
374.1, 262144 
374.2, 262144 
374.3, 262144 
374.4, 262144 
374.5, 262144 
374.6, 262144 
374.7, 262144 
374.8, 262144 
374.9, 262144 
375, 262144 
375.1, 262144 
375.2, 262144 
375.3, 262144 
375.4, 262144 
375.5, 262144 
375.6, 262144 
375.7, 262144 
375.8, 262144 
375.9, 262144 
376, 262144 
376.1, 262144 
376.2, 262144 
376.3, 262144 
376.4, 262144 
376.5, 262144 
376.6, 262144 
376.7, 262144 
376.8, 262144 
376.9, 262144 
377, 262144 
377.1, 262144 
377.2, 262144 
377.3, 262144 
377.4, 262144 
377.5, 262144 
377.6, 262144 
377.7, 262144 
377.8, 262144 
377.9, 262144 
378, 262144 
378.1, 262144 
378.2, 262144 
378.3, 262144 
378.4, 262144 
378.5, 262144 
378.6, 245760 
378.7, 245760 
378.8, 245760 
378.9, 245760 
379, 245760 
379.1, 245760 
379.2, 245760 
379.3, 245760 
379.4, 262144 
379.5, 245760 
379.6, 245760 
379.7, 245760 
379.8, 245760 
379.9, 245760 
380, 245760 
380.1, 245760 
380.2, 212992 
380.3, 212992 
380.4, 212992 
380.5, 212992 
380.6, 212992 
380.7, 229376 
380.8, 229376 
380.9, 229376 
381, 229376 
381.1, 229376 
381.2, 229376 
381.3, 229376 
381.4, 229376 
381.5, 262144 
381.6, 262144 
381.7, 262144 
381.8, 262144 
381.9, 229376 
382, 229376 
382.1, 229376 
382.2, 229376 
382.3, 229376 
382.4, 229376 
382.5, 229376 
382.6, 229376 
382.7, 245760 
382.8, 245760 
382.9, 245760 
383, 245760 
383.1, 245760 
383.2, 245760 
383.3, 262144 
383.4, 262144 
383.5, 262144 
383.6, 262144 
383.7, 262144 
383.8, 262144 
383.9, 262144 
384, 262144 
384.1, 262144 
384.2, 262144 
384.3, 262144 
384.4, 245760 
384.5, 245760 
384.6, 245760 
384.7, 245760 
384.8, 245760 
384.9, 245760 
385, 245760 
385.1, 245760 
385.2, 245760 
385.3, 245760 
385.4, 245760 
385.5, 245760 
385.6, 245760 
385.7, 245760 
385.8, 245760 
385.9, 212992 
386, 212992 
386.1, 229376 
386.2, 245760 
386.3, 229376 
386.4, 262144 
386.5, 262144 
386.6, 229376 
386.7, 229376 
386.8, 229376 
386.9, 229376 
387, 212992 
387.1, 212992 
387.2, 212992 
387.3, 212992 
387.4, 212992 
387.5, 212992 
387.6, 212992 
387.7, 229376 
387.8, 229376 
387.9, 229376 
388, 229376 
388.1, 229376 
388.2, 229376 
388.3, 245760 
388.4, 245760 
388.5, 245760 
388.6, 229376 
388.7, 245760 
388.8, 245760 
388.9, 245760 
389, 245760 
389.1, 229376 
389.2, 229376 
389.3, 229376 
389.4, 229376 
389.5, 229376 
389.6, 229376 
389.7, 229376 
389.8, 229376 
389.9, 229376 
390, 229376 
390.1, 229376 
390.2, 229376 
390.3, 229376 
390.4, 229376 
390.5, 262144 
390.6, 262144 
390.7, 262144 
390.8, 262144 
390.9, 262144 
391, 262144 
391.1, 262144 
391.2, 262144 
391.3, 262144 
391.4, 262144 
391.5, 245760 
391.6, 245760 
391.7, 245760 
391.8, 229376 
391.9, 212992 
392, 229376 
392.1, 212992 
392.2, 229376 
392.3, 229376 
392.4, 229376 
392.5, 229376 
392.6, 229376 
392.7, 229376 
392.8, 229376 
392.9, 229376 
393, 245760 
393.1, 245760 
393.2, 245760 
393.3, 229376 
393.4, 229376 
393.5, 229376 
393.6, 229376 
393.7, 229376 
393.8, 229376 
393.9, 262144 
394, 262144 
394.1, 229376 
394.2, 229376 
394.3, 229376 
394.4, 229376 
394.5, 229376 
394.6, 229376 
394.7, 229376 
394.8, 229376 
394.9, 229376 
395, 229376 
395.1, 229376 
395.2, 229376 
395.3, 229376 
395.4, 229376 
395.5, 229376 
395.6, 229376 
395.7, 229376 
395.8, 212992 
395.9, 245760 
396, 245760 
396.1, 245760 
396.2, 245760 
396.3, 245760 
396.4, 245760 
396.5, 229376 
396.6, 229376 
396.7, 245760 
396.8, 229376 
396.9, 229376 
397, 229376 
397.1, 229376 
397.2, 229376 
397.3, 262144 
397.4, 262144 
397.5, 245760 
397.6, 245760 
397.7, 229376 
397.8, 229376 
397.9, 229376 
398, 229376 
398.1, 229376 
398.2, 229376 
398.3, 245760 
398.4, 229376 
398.5, 245760 
398.6, 245760 
398.7, 245760 
398.8, 245760 
398.9, 245760 
399, 245760 
399.1, 229376 
399.2, 229376 
399.3, 229376 
399.4, 229376 
399.5, 229376 
399.6, 229376 
399.7, 229376 
399.8, 229376 
399.9, 229376 
400, 229376 
400.1, 229376 
400.2, 229376 
400.3, 229376 
400.4, 229376 
400.5, 229376 
400.6, 262144 
400.7, 229376 
400.8, 229376 
400.9, 229376 
401, 229376 
401.1, 245760 
401.2, 245760 
401.3, 245760 
401.301, 245760 
401.5, 245760 
401.6, 245760 
401.7, 245760 
401.8, 245760 
401.9, 245760 
402, 245760 
402.1, 245760 
402.101, 245760 
402.3, 245760 
402.4, 245760 
402.5, 262144 
402.6, 262144 
402.7, 262144 
402.8, 245760 
402.9, 245760 
403, 245760 
403.1, 245760 
403.2, 245760 
403.3, 229376 
403.4, 229376 
403.5, 229376 
403.6, 229376 
403.7, 229376 
403.8, 229376 
403.9, 229376 
404, 245760 
404.1, 229376 
404.2, 245760 
404.3, 262144 
404.4, 262144 
404.5, 229376 
404.6, 229376 
404.7, 229376 
404.8, 229376 
404.9, 245760 
405, 245760 
405.1, 245760 
405.2, 245760 
405.3, 245760 
405.4, 245760 
405.5, 229376 
405.6, 212992 
405.7, 196608 
405.8, 229376 
405.9, 229376 
406, 229376 
406.1, 180224 
406.2, 196608 
406.3, 180224 
406.4, 212992 
406.5, 212992 
406.6, 229376 
406.7, 229376 
406.8, 212992 
406.9, 212992 
407, 212992 
407.1, 212992 
407.2, 229376 
407.3, 229376 
407.4, 212992 
407.5, 196608 
407.6, 196608 
407.7, 229376 
407.8, 212992 
407.9, 212992 
408, 229376 
408.1, 229376 
408.2, 262144 
408.3, 262144 
408.4, 229376 
408.5, 229376 
408.6, 229376 
408.7, 245760 
408.8, 245760 
408.9, 245760 
409, 245760 
409.1, 245760 
409.2, 245760 
409.3, 245760 
409.4, 245760 
409.5, 245760 
409.6, 245760 
409.7, 245760 
409.8, 262144 
409.9, 262144 
410, 262144 
410.1, 262144 
410.2, 262144 
410.3, 262144 
410.4, 245760 
410.5, 245760 
410.6, 245760 
410.7, 245760 
410.8, 245760 
410.9, 245760 
411, 245760 
411.1, 229376 
411.2, 229376 
411.3, 229376 
411.4, 229376 
411.5, 229376 
411.6, 229376 
411.7, 262144 
411.8, 262144 
411.9, 262144 
412, 229376 
412.1, 229376 
412.2, 245760 
412.3, 245760 
412.4, 245760 
412.5, 245760 
412.6, 245760 
412.7, 229376 
412.8, 229376 
412.9, 229376 
413, 229376 
413.1, 229376 
413.1, 262144 
413.2, 262144 
413.3, 262144 
413.401, 262144 
413.511, 262144 
413.601, 262144 
413.8, 262144 
413.9, 229376 
414, 229376 
414.1, 229376 
414.2, 229376 
414.3, 229376 
414.4, 245760 
414.5, 245760 
414.6, 245760 
414.7, 245760 
414.8, 245760 
414.9, 245760 
415, 229376 
415.1, 229376 
415.2, 262144 
415.3, 262144 
415.4, 262144 
415.5, 262144 
415.6, 229376 
415.7, 229376 
415.8, 229376 
415.9, 229376 
416, 229376 
416.1, 229376 
416.2, 229376 
416.3, 229376 
416.4, 229376 
416.5, 229376 
416.6, 229376 
416.7, 245760 
416.8, 245760 
416.9, 245760 
417, 229376 
417.1, 229376 
417.2, 212992 
417.3, 212992 
417.4, 212992 
417.5, 212992 
417.6, 196608 
417.7, 196608 
417.8, 196608 
417.9, 196608 
418, 196608 
418.1, 196608 
418.2, 196608 
418.3, 196608 
418.4, 196608 
418.5, 212992 
418.6, 212992 
418.7, 245760 
418.8, 245760 
418.9, 245760 
419, 262144 
419.1, 262144 
419.2, 229376 
419.3, 229376 
419.4, 229376 
419.5, 229376 
419.6, 229376 
419.7, 229376 
419.8, 229376 
419.9, 212992 
420, 229376 
420.1, 229376 
420.2, 212992 
420.3, 212992 
420.4, 212992 
420.5, 212992 
420.6, 212992 
420.7, 212992 
420.8, 229376 
420.9, 212992 
421, 212992 
421.1, 229376 
421.2, 229376 
421.3, 212992 
421.4, 196608 
421.5, 212992 
421.6, 196608 
421.7, 196608 
421.8, 196608 
421.9, 196608 
422, 212992 
422.1, 212992 
422.2, 229376 
422.3, 229376 
422.4, 212992 
422.5, 229376 
422.6, 229376 
422.7, 212992 
422.8, 212992 
422.9, 229376 
423, 245760 
423.1, 229376 
423.2, 229376 
423.3, 229376 
423.4, 229376 
423.5, 229376 
423.6, 229376 
423.7, 229376 
423.7, 229376 
423.9, 212992 
424, 212992 
424.1, 212992 
424.2, 212992 
424.3, 212992 
424.4, 212992 
424.5, 212992 
424.6, 245760 
424.7, 245760 
424.8, 245760 
424.9, 245760 
425, 245760 
425.1, 245760 
425.2, 245760 
425.3, 245760 
425.4, 245760 
425.5, 245760 
425.6, 212992 
425.7, 212992 
425.8, 229376 
425.9, 229376 
426, 229376 
426.1, 229376 
426.2, 212992 
426.3, 229376 
426.4, 229376 
426.5, 229376 
426.6, 229376 
426.7, 245760 
426.8, 245760 
426.9, 245760 
427, 245760 
427.1, 245760 
427.2, 245760 
427.3, 245760 
427.4, 245760 
427.5, 245760 
427.6, 245760 
427.7, 245760 
427.8, 229376 
427.9, 229376 
428, 229376 
428.1, 229376 
428.2, 229376 
428.3, 262144 
428.4, 262144 
428.5, 262144 
428.6, 262144 
428.7, 245760 
428.701, 212992 
428.9, 212992 
429, 212992 
429.1, 212992 
429.2, 212992 
429.3, 229376 
429.4, 229376 
429.5, 229376 
429.6, 229376 
429.7, 229376 
429.8, 229376 
429.9, 229376 
430, 229376 
430.1, 229376 
430.2, 229376 
430.3, 229376 
430.4, 229376 
430.5, 212992 
430.6, 212992 
430.7, 196608 
430.8, 196608 
430.9, 196608 
431, 212992 
431.1, 212992 
431.2, 212992 
431.3, 212992 
431.4, 212992 
431.5, 245760 
431.6, 229376 
431.7, 245760 
431.8, 245760 
431.9, 245760 
432, 245760 
432.1, 245760 
432.2, 212992 
432.3, 212992 
432.4, 212992 
432.5, 212992 
432.6, 212992 
432.7, 212992 
432.8, 212992 
432.9, 212992 
433, 229376 
433.1, 229376 
433.2, 229376 
433.3, 245760 
433.4, 245760 
433.5, 245760 
433.6, 245760 
433.7, 245760 
433.8, 229376 
433.9, 245760 
434, 245760 
434.1, 245760 
434.2, 245760 
434.3, 229376 
434.4, 229376 
434.5, 212992 
434.6, 180224 
434.7, 196608 
434.8, 196608 
434.9, 196608 
435, 196608 
435.1, 229376 
435.2, 229376 
435.3, 229376 
435.4, 212992 
435.5, 229376 
435.6, 245760 
435.7, 245760 
435.8, 229376 
435.9, 229376 
436, 229376 
436.1, 229376 
436.2, 229376 
436.3, 229376 
436.301, 229376 
436.5, 229376 
436.6, 245760 
436.7, 245760 
436.8, 245760 
436.9, 245760 
437, 245760 
437.1, 245760 
437.2, 245760 
437.3, 245760 
437.4, 245760 
437.5, 245760 
437.6, 245760 
437.7, 245760 
437.8, 245760 
437.9, 262144 
438, 245760 
438.1, 245760 
438.2, 245760 
438.3, 245760 
438.4, 245760 
438.5, 245760 
438.6, 245760 
438.7, 245760 
438.8, 245760 
438.9, 245760 
439, 245760 
439.1, 245760 
439.2, 245760 
439.3, 245760 
439.4, 229376 
439.5, 229376 
439.6, 229376 
439.7, 229376 
439.8, 212992 
439.9, 212992 
440, 212992 
440.1, 229376 
440.2, 229376 
440.3, 229376 
440.4, 262144 
440.5, 262144 
440.6, 262144 
440.7, 229376 
440.8, 229376 
440.9, 229376 
441, 229376 
441.1, 229376 
441.2, 229376 
441.3, 229376 
441.4, 229376 
441.5, 229376 
441.6, 229376 
441.7, 229376 
441.8, 229376 
441.9, 229376 
442, 229376 
442.1, 229376 
442.2, 229376 
442.3, 245760 
442.4, 245760 
442.5, 245760 
442.6, 245760 
442.7, 245760 
442.8, 245760 
442.9, 245760 
443, 245760 
443.1, 245760 
443.2, 245760 
443.3, 229376 
443.4, 229376 
443.5, 229376 
443.6, 229376 
443.7, 229376 
443.8, 229376 
443.9, 229376 
444, 229376 
444.1, 262144 
444.2, 262144 
444.3, 262144 
444.4, 262144 
444.5, 262144 
444.6, 262144 
444.7, 262144 
444.8, 229376 
444.9, 229376 
445, 229376 
445.1, 229376 
445.2, 229376 
445.3, 229376 
445.4, 212992 
445.5, 212992 
445.6, 212992 
445.7, 212992 
445.8, 212992 
445.9, 212992 
446, 212992 
446.1, 229376 
446.2, 229376 
446.3, 229376 
446.4, 229376 
446.5, 229376 
446.6, 229376 
446.7, 229376 
446.8, 245760 
446.9, 245760 
447, 245760 
447.1, 245760 
447.2, 245760 
447.3, 245760 
447.4, 229376 
447.5, 229376 
447.6, 229376 
447.7, 229376 
447.8, 229376 
447.9, 229376 
448, 229376 
448.1, 245760 
448.2, 262144 
448.3, 262144 
448.4, 245760 
448.5, 262144 
448.6, 262144 
448.7, 262144 
448.8, 262144 
448.9, 262144 
449, 262144 
449.1, 262144 
449.2, 262144 
449.3, 262144 
449.4, 262144 
449.5, 262144 
449.6, 262144 
449.7, 262144 
449.8, 262144 
449.9, 262144 
450, 262144 
450.1, 262144 
450.2, 262144 
450.3, 262144 
450.4, 262144 
450.5, 262144 
450.6, 262144 
450.7, 245760 
450.8, 262144 
450.9, 262144 
451, 262144 
451.1, 262144 
451.2, 245760 
451.3, 262144 
451.4, 245760 
451.5, 245760 
451.6, 245760 
451.7, 245760 
451.8, 245760 
451.9, 245760 
452, 245760 
452.1, 245760 
452.2, 245760 
452.3, 245760 
452.4, 245760 
452.5, 245760 
452.6, 245760 
452.7, 245760 
452.8, 245760 
452.9, 245760 
453, 245760 
453.1, 245760 
453.2, 245760 
453.3, 245760 
453.4, 245760 
453.5, 245760 
453.6, 245760 
453.7, 245760 
453.8, 245760 
453.9, 245760 
454, 245760 
454.1, 245760 
454.2, 245760 
454.3, 245760 
454.4, 245760 
454.5, 245760 
454.6, 245760 
454.7, 245760 
454.8, 245760 
454.9, 245760 
455, 245760 
455.1, 245760 
455.2, 245760 
455.3, 245760 
455.4, 245760 
455.5, 245760 
455.6, 245760 
455.7, 245760 
455.8, 245760 
455.9, 245760 
456, 245760 
456.1, 245760 
456.2, 245760 
456.3, 245760 
456.4, 245760 
456.5, 245760 
456.6, 245760 
456.7, 245760 
456.8, 245760 
456.9, 245760 
457, 245760 
457.1, 262144 
457.2, 262144 
457.3, 262144 
457.4, 262144 
457.5, 262144 
457.6, 262144 
457.7, 262144 
457.8, 262144 
457.9, 262144 
458, 262144 
458.1, 262144 
458.2, 262144 
458.3, 262144 
458.4, 262144 
458.5, 262144 
458.6, 262144 
458.7, 262144 
458.8, 262144 
458.9, 262144 
459, 262144 
459.1, 262144 
459.2, 262144 
459.3, 262144 
459.4, 262144 
459.5, 262144 
459.6, 262144 
459.7, 262144 
459.8, 262144 
459.9, 262144 
460, 262144 
460.1, 262144 
460.2, 262144 
460.3, 262144 
460.4, 262144 
460.5, 262144 
460.6, 262144 
460.7, 262144 
460.8, 262144 
460.9, 262144 
461, 262144 
461.1, 262144 
461.2, 262144 
461.3, 262144 
461.4, 262144 
461.5, 262144 
461.6, 262144 
461.7, 262144 
461.8, 262144 
461.9, 262144 
462, 262144 
462.1, 262144 
462.2, 262144 
462.3, 262144 
462.4, 262144 
462.5, 262144 
462.6, 262144 
462.7, 262144 
462.8, 262144 
462.9, 262144 
463, 262144 
463.1, 262144 
463.2, 262144 
463.3, 262144 
463.4, 262144 
463.5, 262144 
463.6, 262144 
463.7, 262144 
463.8, 262144 
463.9, 262144 
464, 262144 
464.1, 262144 
464.2, 262144 
464.3, 262144 
464.4, 262144 
464.5, 262144 
464.6, 262144 
464.7, 262144 
464.8, 262144 
};

==> img/raw_datapoints/ul1500-lidar_rear.txt <==
\addplot [color=matlabBlue, line width=1pt]
  table [col sep=comma]
{
5.90084, 262144 
6.00079, 262144 
6.10074, 262144 
6.20069, 262144 
6.30065, 262144 
6.5, 262144 
6.6, 262144 
6.7, 262144 
6.8, 262144 
6.9, 262144 
7, 262144 
7.1, 262144 
7.2, 262144 
7.20022, 262144 
7.4, 262144 
7.5, 262144 
7.6, 262144 
7.7, 262144 
7.8, 262144 
7.9, 262144 
8, 262144 
8.1, 262144 
8.2, 262144 
8.3, 262144 
8.4, 262144 
8.5, 262144 
8.6, 262144 
8.7, 262144 
8.8, 262144 
8.9, 262144 
9, 262144 
9.1, 262144 
9.2, 262144 
9.3, 262144 
9.4, 262144 
9.5, 262144 
9.6, 262144 
9.7, 262144 
9.8, 262144 
9.9, 262144 
10, 262144 
10.1, 262144 
10.2, 262144 
10.3, 262144 
10.4, 262144 
10.5, 262144 
10.6, 262144 
10.7, 262144 
10.8, 262144 
10.9, 262144 
11, 262144 
11.1, 262144 
11.2, 262144 
11.3, 262144 
11.4, 262144 
11.5, 262144 
11.6, 262144 
11.7, 262144 
11.8, 262144 
11.9, 262144 
12, 262144 
12.1, 262144 
12.2, 262144 
12.3, 262144 
12.4, 262144 
12.5, 262144 
12.6, 262144 
12.7, 262144 
12.8, 262144 
12.9, 262144 
13, 262144 
13.1, 262144 
13.2, 262144 
13.3, 262144 
13.4, 262144 
13.5, 262144 
13.6, 262144 
13.7, 262144 
13.8, 262144 
13.9, 262144 
14, 262144 
14.1, 262144 
14.2, 262144 
14.3, 262144 
14.301, 262144 
14.5, 262144 
14.6, 262144 
14.7, 262144 
14.8, 262144 
14.9, 262144 
15, 262144 
15.1, 262144 
15.2, 262144 
15.3, 262144 
15.4, 262144 
15.5, 262144 
15.6, 262144 
15.7, 262144 
15.8, 262144 
15.9, 262144 
16, 262144 
16.1, 262144 
16.2, 262144 
16.2005, 262144 
16.4, 262144 
16.5, 262144 
16.6, 262144 
16.7, 262144 
16.8, 262144 
16.9, 262144 
17, 262144 
17.1, 262144 
17.2, 262144 
17.3, 262144 
17.4, 262144 
17.5, 262144 
17.6, 262144 
17.7, 262144 
17.8, 262144 
17.9, 262144 
18, 262144 
18.1, 262144 
18.2, 262144 
18.3, 262144 
18.4, 262144 
18.5, 262144 
18.6, 262144 
18.7, 262144 
18.8, 262144 
18.9, 262144 
19, 262144 
19.1, 262144 
19.2, 262144 
19.3, 262144 
19.4, 262144 
19.5, 262144 
19.6, 262144 
19.7, 262144 
19.8, 262144 
19.9, 262144 
20, 262144 
20.1, 262144 
20.2, 245760 
20.3, 262144 
20.4, 262144 
20.5, 262144 
20.6, 262144 
20.7, 262144 
20.8, 262144 
20.9, 262144 
21, 262144 
21.1, 262144 
21.2, 262144 
21.3, 262144 
21.4, 262144 
21.5, 262144 
21.6, 262144 
21.7, 262144 
21.8, 262144 
21.9, 262144 
22, 262144 
22.1, 262144 
22.2, 262144 
22.3, 262144 
22.4, 262144 
22.5, 262144 
22.6, 245760 
22.7, 262144 
22.8, 262144 
22.9, 262144 
23, 262144 
23.1, 262144 
23.2, 262144 
23.3, 262144 
23.4, 262144 
23.5, 262144 
23.6, 262144 
23.7, 262144 
23.8, 262144 
23.9, 262144 
24, 262144 
24.1, 262144 
24.2, 262144 
24.3, 262144 
24.4, 262144 
24.5, 262144 
24.6, 262144 
24.7, 262144 
24.8, 262144 
24.9, 262144 
25, 262144 
25.1, 262144 
25.2, 262144 
25.3, 262144 
25.4, 262144 
25.5, 262144 
25.6, 262144 
25.7, 262144 
25.8, 262144 
25.9, 262144 
26, 262144 
26.1, 262144 
26.2, 262144 
26.3, 262144 
26.4, 262144 
26.5, 262144 
26.6, 262144 
26.7, 262144 
26.8, 262144 
26.9, 262144 
27, 262144 
27.1, 245760 
27.2, 262144 
27.3, 245760 
27.4, 245760 
27.5, 245760 
27.6, 262144 
27.7, 245760 
27.8, 245760 
27.9, 245760 
28, 245760 
28.1, 245760 
28.2, 245760 
28.3, 245760 
28.4, 245760 
28.5, 245760 
28.6, 245760 
28.7, 245760 
28.8, 245760 
28.9, 245760 
29, 245760 
29.1, 229376 
29.2, 229376 
29.3, 229376 
29.4, 229376 
29.5, 245760 
29.6, 245760 
29.7, 229376 
29.8, 245760 
29.9, 229376 
30, 245760 
30.1, 229376 
30.2, 229376 
30.3, 229376 
30.4, 229376 
30.5, 229376 
30.6, 229376 
30.7, 245760 
30.8, 245760 
30.9, 229376 
31, 245760 
31.1, 229376 
31.2, 245760 
31.3, 245760 
31.4, 245760 
31.5, 245760 
31.6, 245760 
31.7, 245760 
31.8, 245760 
31.9, 245760 
32, 245760 
32.1, 245760 
32.2, 245760 
32.3, 245760 
32.4, 245760 
32.5, 245760 
32.6, 245760 
32.7, 245760 
32.8, 245760 
32.9, 245760 
33, 245760 
33.1, 245760 
33.2, 245760 
33.3, 245760 
33.4, 245760 
33.5, 245760 
33.6, 245760 
33.7, 245760 
33.8, 245760 
33.9, 245760 
34, 245760 
34.1, 245760 
34.2, 245760 
34.3, 245760 
34.4, 245760 
34.5, 245760 
34.6, 245760 
34.7, 245760 
34.8, 245760 
34.9, 245760 
35, 245760 
35.1, 245760 
35.2, 245760 
35.3, 245760 
35.4, 245760 
35.5, 245760 
35.6, 245760 
35.7, 245760 
35.8, 245760 
35.9, 245760 
36, 245760 
36.1, 245760 
36.2, 245760 
36.3, 245760 
36.4, 245760 
36.5, 245760 
36.6, 245760 
36.7, 245760 
36.8, 245760 
36.9, 245760 
37, 245760 
37.1, 245760 
37.2, 245760 
37.3, 245760 
37.4, 245760 
37.5, 245760 
37.6, 245760 
37.7, 245760 
37.8, 245760 
37.9, 245760 
38, 245760 
38.1, 245760 
38.2, 245760 
38.3, 245760 
38.4, 245760 
38.5, 229376 
38.6, 229376 
38.7, 212992 
38.8, 212992 
38.9, 212992 
39, 212992 
39.1, 229376 
39.2, 229376 
39.3, 229376 
39.4, 229376 
39.5, 229376 
39.6, 229376 
39.7, 229376 
39.8, 229376 
39.9, 229376 
40, 229376 
40.1, 229376 
40.2, 229376 
40.3, 229376 
40.4, 229376 
40.5, 229376 
40.6, 229376 
40.7, 229376 
40.8, 229376 
40.9, 229376 
41, 229376 
41.1, 229376 
41.2, 229376 
41.3, 229376 
41.4, 229376 
41.5, 229376 
41.6, 229376 
41.7, 229376 
41.8, 229376 
41.9, 229376 
42, 229376 
42.1, 229376 
42.2, 229376 
42.3, 229376 
42.4, 229376 
42.5, 229376 
42.6, 229376 
42.7, 196608 
42.8, 147456 
42.8006, 147456 
43, 212992 
43.1, 229376 
43.2, 245760 
43.3, 245760 
43.4, 245760 
43.5, 245760 
43.6, 245760 
43.7, 245760 
43.8, 245760 
43.9, 245760 
44, 245760 
44.1, 245760 
44.2, 245760 
44.3, 245760 
44.4, 245760 
44.5, 245760 
44.6, 245760 
44.7, 245760 
44.8, 245760 
44.9, 245760 
45, 245760 
45.1, 245760 
45.2, 245760 
45.3, 245760 
45.4, 245760 
45.5, 245760 
45.6, 245760 
45.7, 245760 
45.8, 245760 
45.9, 245760 
46, 245760 
46.1, 245760 
46.2, 245760 
46.3, 245760 
46.4, 245760 
46.5, 245760 
46.6, 245760 
46.7, 245760 
46.8, 245760 
46.9, 245760 
47, 262144 
47.1, 262144 
47.2, 262144 
47.3, 262144 
47.4, 262144 
47.5, 262144 
47.6, 262144 
47.7, 262144 
47.8, 262144 
47.9, 262144 
48, 262144 
48.1, 262144 
48.2, 262144 
48.3, 245760 
48.4, 245760 
48.5, 245760 
48.6, 245760 
48.7, 245760 
48.8, 245760 
48.9, 245760 
49, 245760 
49.1, 245760 
49.2, 245760 
49.3, 245760 
49.4, 245760 
49.5, 245760 
49.6, 245760 
49.7, 245760 
49.8, 245760 
49.9, 245760 
50, 245760 
50.1, 245760 
50.2, 245760 
50.3, 245760 
50.4, 245760 
50.5, 245760 
50.6, 245760 
50.7, 245760 
50.8, 245760 
50.9, 245760 
51, 229376 
51.1, 229376 
51.2, 229376 
51.3, 229376 
51.4, 229376 
51.5, 229376 
51.6, 229376 
51.7, 229376 
51.8, 229376 
51.9, 262144 
52, 262144 
52.1, 262144 
52.2, 229376 
52.3, 229376 
52.4, 229376 
52.5, 229376 
52.6, 245760 
52.7, 245760 
52.8, 245760 
52.9, 229376 
53, 229376 
53.1, 229376 
53.2, 229376 
53.3, 262144 
53.4, 262144 
53.5, 262144 
53.6, 262144 
53.7, 262144 
53.8, 229376 
53.9, 229376 
54, 229376 
54.1, 229376 
54.2, 229376 
54.3, 229376 
54.4, 229376 
54.5, 229376 
54.6, 229376 
54.7, 229376 
54.8, 229376 
54.9, 245760 
55, 245760 
55.1, 245760 
55.2, 245760 
55.3, 245760 
55.4, 245760 
55.5, 245760 
55.6, 245760 
55.7, 245760 
55.8, 245760 
55.9, 245760 
56, 245760 
56.1, 245760 
56.2, 245760 
56.3, 245760 
56.4, 245760 
56.5, 245760 
56.6, 245760 
56.7, 245760 
56.8, 245760 
56.9, 245760 
57, 245760 
57.1, 245760 
57.2, 245760 
57.3, 245760 
57.4, 245760 
57.5, 245760 
57.6, 245760 
57.7, 245760 
57.8, 262144 
57.9, 262144 
58, 262144 
58.1, 245760 
58.2, 245760 
58.3, 245760 
58.4, 245760 
58.5, 245760 
58.6, 245760 
58.7, 245760 
58.8, 245760 
58.9, 245760 
59, 245760 
59.1, 245760 
59.2, 245760 
59.3, 245760 
59.4, 245760 
59.5, 245760 
59.6, 245760 
59.7, 245760 
59.8, 245760 
59.9, 245760 
60, 245760 
60.1, 245760 
60.2, 245760 
60.3, 245760 
60.4, 245760 
60.5, 245760 
60.6, 229376 
60.7, 229376 
60.8, 229376 
60.9, 229376 
61, 262144 
61.1, 229376 
61.2, 229376 
61.3, 245760 
61.4, 245760 
61.5, 245760 
61.6, 229376 
61.7, 229376 
61.8, 262144 
61.9, 262144 
62, 262144 
62.1, 262144 
62.2, 262144 
62.3, 262144 
62.4, 229376 
62.5, 229376 
62.6, 229376 
62.7, 229376 
62.8, 229376 
62.9, 229376 
63, 229376 
63.1, 229376 
63.2, 229376 
63.3, 229376 
63.4, 229376 
63.5, 229376 
63.6, 229376 
63.7, 229376 
63.8, 245760 
63.9, 245760 
64, 245760 
64.1, 245760 
64.2, 245760 
64.2011, 245760 
64.4, 245760 
64.5, 245760 
64.6, 245760 
64.7, 245760 
64.8, 229376 
64.9, 229376 
65, 229376 
65.1, 229376 
65.2, 229376 
65.3, 229376 
65.4, 262144 
65.5, 262144 
65.6, 262144 
65.7, 262144 
65.8, 262144 
65.9, 262144 
66, 229376 
66.1, 229376 
66.2, 229376 
66.3, 229376 
66.4, 229376 
66.5, 229376 
66.6, 229376 
66.7, 229376 
66.8, 245760 
66.9, 245760 
67, 245760 
67.1, 245760 
67.2, 245760 
67.3, 245760 
67.4, 245760 
67.5, 245760 
67.6, 245760 
67.7, 245760 
67.8, 245760 
67.9, 229376 
68, 229376 
68.1, 229376 
68.2, 229376 
68.3, 229376 
68.4, 229376 
68.5, 229376 
68.6, 229376 
68.7, 229376 
68.8, 229376 
68.9, 245760 
69, 245760 
69.1, 245760 
69.2, 245760 
69.3, 245760 
69.4, 229376 
69.5, 229376 
69.6, 229376 
69.7, 229376 
69.8, 229376 
69.9, 229376 
70, 229376 
70.1, 196608 
70.2, 147456 
70.3, 212992 
70.4, 229376 
70.5, 229376 
70.6, 245760 
70.7, 245760 
70.8, 245760 
70.9, 245760 
71, 245760 
71.1, 245760 
71.2, 245760 
71.3, 245760 
71.4, 245760 
71.5, 245760 
71.6, 245760 
71.7, 245760 
71.8, 245760 
71.9, 245760 
72, 245760 
72.1, 245760 
72.2, 245760 
72.3, 229376 
72.4, 229376 
72.5, 229376 
72.6, 245760 
72.7, 229376 
72.8, 245760 
72.9, 245760 
73, 245760 
73.1, 245760 
73.2, 245760 
73.3, 245760 
73.4, 245760 
73.5, 245760 
73.6, 245760 
73.7, 245760 
73.8, 245760 
73.9, 229376 
74, 229376 
74.1, 229376 
74.2, 229376 
74.3, 229376 
74.4, 229376 
74.5, 229376 
74.6, 229376 
74.7, 229376 
74.8, 229376 
74.9, 262144 
75, 262144 
75.1, 262144 
75.2, 262144 
75.3, 262144 
75.4, 262144 
75.5, 229376 
75.6, 229376 
75.7, 229376 
75.8, 229376 
75.9, 229376 
76, 229376 
76.1, 229376 
76.2, 245760 
76.3, 245760 
76.4, 245760 
76.5, 245760 
76.6, 245760 
76.7, 245760 
76.8, 245760 
76.9, 245760 
77, 245760 
77.1, 245760 
77.2, 245760 
77.3, 245760 
77.4, 229376 
77.5, 229376 
77.6, 229376 
77.7, 229376 
77.8, 229376 
77.9, 229376 
78, 229376 
78.1, 229376 
78.2, 229376 
78.3, 229376 
78.4, 212992 
78.5, 212992 
78.6, 212992 
78.7, 212992 
78.8, 212992 
78.9, 212992 
79, 245760 
79.1, 245760 
79.2, 245760 
79.3, 245760 
79.4, 245760 
79.5, 245760 
79.6, 212992 
79.7, 212992 
79.8, 212992 
79.9, 229376 
80, 229376 
80.1, 212992 
80.2, 212992 
80.3, 245760 
80.4, 245760 
80.5, 229376 
80.6, 229376 
80.7, 229376 
80.8, 245760 
80.9, 245760 
81, 245760 
81.1, 245760 
81.2, 245760 
81.3, 245760 
81.4, 245760 
81.5, 245760 
81.6, 245760 
81.7, 245760 
81.8, 245760 
81.9, 262144 
82, 262144 
82.1, 262144 
82.2, 262144 
82.3, 262144 
82.4, 262144 
82.5, 262144 
82.6, 262144 
82.7, 262144 
82.8, 262144 
82.9, 245760 
83, 245760 
83.1, 229376 
83.2, 229376 
83.3, 229376 
83.4, 229376 
83.5, 229376 
83.6, 229376 
83.7, 229376 
83.8, 229376 
83.9, 262144 
84, 262144 
84.1, 262144 
84.2, 262144 
84.3, 229376 
84.4, 229376 
84.5, 229376 
84.6, 245760 
84.7, 245760 
84.8, 245760 
84.9, 245760 
85, 245760 
85.1, 245760 
85.2, 245760 
85.3, 229376 
85.4, 229376 
85.5, 229376 
85.6, 229376 
85.7, 229376 
85.8, 229376 
85.9, 262144 
86, 262144 
86.1, 262144 
86.2, 262144 
86.3, 262144 
86.4, 262144 
86.5, 262144 
86.6, 262144 
86.7, 229376 
86.8, 229376 
86.9, 229376 
87, 229376 
87.1, 229376 
87.2, 245760 
87.3, 245760 
87.4, 245760 
87.5, 245760 
87.6, 245760 
87.7, 229376 
87.8, 229376 
87.9, 262144 
88, 262144 
88.1, 262144 
88.2, 262144 
88.3, 229376 
88.4, 229376 
88.5, 229376 
88.6, 229376 
88.7, 229376 
88.8, 245760 
88.9, 245760 
89, 245760 
89.1, 245760 
89.2, 245760 
89.3, 245760 
89.4, 262144 
89.5, 262144 
89.6, 262144 
89.7, 262144 
89.8, 262144 
89.9, 262144 
90, 262144 
90.1, 262144 
90.2, 262144 
90.3, 262144 
90.4, 262144 
90.5, 245760 
90.6, 245760 
90.7, 245760 
90.8, 245760 
90.9, 245760 
91, 245760 
91.1, 245760 
91.2, 245760 
91.3, 229376 
91.4, 229376 
91.5, 229376 
91.6, 229376 
91.7, 229376 
91.8, 262144 
91.9, 262144 
92, 229376 
92.1, 229376 
92.2, 245760 
92.3, 245760 
92.4, 245760 
92.5, 245760 
92.6, 229376 
92.7, 229376 
92.8, 229376 
92.9, 229376 
93, 262144 
93.1, 262144 
93.2, 262144 
93.3, 262144 
93.4, 262144 
93.5, 262144 
93.6, 262144 
93.7, 229376 
93.8, 229376 
93.9, 229376 
94, 229376 
94.1, 229376 
94.2, 229376 
94.3, 229376 
94.4, 245760 
94.5, 245760 
94.6, 245760 
94.7, 245760 
94.8, 245760 
94.9, 245760 
95, 245760 
95.1, 229376 
95.2, 229376 
95.3, 229376 
95.4, 229376 
95.5, 262144 
95.6, 262144 
95.7, 262144 
95.8, 262144 
95.9, 229376 
96, 229376 
96.1, 229376 
96.2, 229376 
96.3, 229376 
96.4, 229376 
96.5, 229376 
96.6, 229376 
96.7, 245760 
96.8, 245760 
96.9, 245760 
97, 245760 
97.1, 262144 
97.2, 262144 
97.3, 262144 
97.4, 262144 
97.5, 262144 
97.6, 262144 
97.7, 245760 
97.8, 245760 
97.9, 245760 
98, 245760 
98.1, 245760 
98.2, 245760 
98.3, 245760 
98.4, 245760 
98.5, 245760 
98.6, 245760 
98.7, 245760 
98.8, 245760 
98.9, 245760 
99, 245760 
99.1, 245760 
99.2, 245760 
99.3, 229376 
99.4, 229376 
99.5, 229376 
99.6, 229376 
99.7, 245760 
99.8, 229376 
99.9, 229376 
100, 262144 
100.1, 262144 
100.2, 262144 
100.3, 229376 
100.4, 229376 
100.5, 229376 
100.6, 229376 
100.7, 229376 
100.8, 229376 
100.9, 229376 
101, 229376 
101.1, 229376 
101.2, 229376 
101.3, 229376 
101.4, 229376 
101.5, 229376 
101.6, 229376 
101.7, 229376 
101.8, 229376 
101.9, 229376 
102, 245760 
102.1, 245760 
102.2, 245760 
102.3, 245760 
102.4, 245760 
102.5, 245760 
102.6, 245760 
102.7, 245760 
102.8, 245760 
102.9, 245760 
103, 245760 
103.1, 229376 
103.2, 229376 
103.3, 229376 
103.4, 229376 
103.5, 229376 
103.6, 229376 
103.7, 229376 
103.8, 229376 
103.9, 262144 
104, 262144 
104.1, 262144 
104.2, 262144 
104.3, 262144 
104.4, 262144 
104.5, 262144 
104.6, 229376 
104.7, 229376 
104.8, 229376 
104.801, 212992 
105, 212992 
105.1, 212992 
105.2, 212992 
105.3, 212992 
105.4, 212992 
105.5, 229376 
105.6, 229376 
105.7, 229376 
105.8, 229376 
105.9, 229376 
106, 229376 
106.1, 229376 
106.2, 245760 
106.3, 245760 
106.4, 245760 
106.5, 245760 
106.6, 245760 
106.7, 245760 
106.8, 245760 
106.9, 245760 
107, 262144 
107.1, 245760 
107.2, 229376 
107.3, 229376 
107.4, 229376 
107.5, 229376 
107.6, 229376 
107.7, 229376 
107.8, 229376 
107.9, 229376 
108, 229376 
108.1, 229376 
108.2, 229376 
108.3, 229376 
108.4, 229376 
108.5, 229376 
108.6, 229376 
108.7, 229376 
108.8, 229376 
108.9, 229376 
109, 229376 
109.1, 229376 
109.2, 229376 
109.3, 229376 
109.4, 229376 
109.5, 245760 
109.6, 262144 
109.7, 245760 
109.8, 245760 
109.9, 245760 
110, 245760 
110.1, 212992 
110.2, 229376 
110.3, 229376 
110.4, 229376 
110.5, 229376 
110.6, 229376 
110.7, 229376 
110.8, 229376 
110.9, 229376 
111, 229376 
111.1, 229376 
111.2, 229376 
111.3, 229376 
111.4, 229376 
111.5, 229376 
111.6, 245760 
111.7, 245760 
111.8, 245760 
111.9, 245760 
112, 245760 
112.1, 245760 
112.2, 245760 
112.3, 245760 
112.4, 245760 
112.5, 245760 
112.6, 245760 
112.7, 245760 
112.8, 245760 
112.9, 245760 
113, 245760 
113.1, 229376 
113.2, 229376 
113.3, 229376 
113.4, 229376 
113.5, 229376 
113.6, 229376 
113.7, 229376 
113.8, 229376 
113.9, 229376 
114, 229376 
114.1, 229376 
114.2, 229376 
114.3, 262144 
114.4, 262144 
114.5, 262144 
114.6, 262144 
114.7, 262144 
114.8, 262144 
114.9, 262144 
115, 262144 
115.1, 262144 
115.2, 229376 
115.3, 229376 
115.4, 229376 
115.5, 229376 
115.6, 229376 
115.7, 229376 
115.8, 229376 
115.9, 229376 
116, 229376 
116.1, 229376 
116.2, 229376 
116.3, 245760 
116.4, 245760 
116.5, 245760 
116.6, 245760 
116.7, 245760 
116.8, 245760 
116.9, 245760 
117, 245760 
117.1, 245760 
117.2, 245760 
117.3, 245760 
117.4, 245760 
117.5, 245760 
117.6, 245760 
117.7, 245760 
117.8, 245760 
117.9, 245760 
118, 245760 
118.1, 245760 
118.2, 245760 
118.3, 245760 
118.4, 245760 
118.5, 245760 
118.6, 245760 
118.7, 245760 
118.8, 245760 
118.9, 245760 
119, 245760 
119.1, 245760 
119.2, 245760 
119.3, 245760 
119.4, 245760 
119.5, 245760 
119.6, 245760 
119.7, 245760 
119.8, 245760 
119.9, 245760 
120, 245760 
120.1, 245760 
120.2, 245760 
120.3, 245760 
120.4, 245760 
120.5, 245760 
120.6, 245760 
120.7, 245760 
120.8, 245760 
120.9, 245760 
121, 245760 
121.1, 245760 
121.2, 245760 
121.3, 245760 
121.4, 245760 
121.5, 245760 
121.6, 245760 
121.7, 245760 
121.8, 245760 
121.9, 245760 
122, 245760 
122.1, 245760 
122.2, 245760 
122.3, 245760 
122.4, 245760 
122.5, 245760 
122.6, 245760 
122.7, 245760 
122.8, 245760 
122.9, 245760 
123, 245760 
123.1, 245760 
123.2, 245760 
123.3, 245760 
123.4, 245760 
123.5, 245760 
123.6, 245760 
123.7, 245760 
123.8, 245760 
123.9, 245760 
124, 245760 
124.1, 245760 
124.2, 245760 
124.3, 245760 
124.4, 245760 
124.5, 245760 
124.6, 245760 
124.7, 245760 
124.8, 245760 
124.9, 245760 
125, 245760 
125.1, 245760 
125.2, 245760 
125.3, 245760 
125.4, 245760 
125.5, 245760 
125.6, 245760 
125.7, 245760 
125.8, 245760 
125.9, 245760 
126, 245760 
126.1, 245760 
126.2, 245760 
126.3, 245760 
126.4, 245760 
126.5, 245760 
126.6, 245760 
126.7, 245760 
126.8, 245760 
126.9, 245760 
127, 245760 
127.1, 245760 
127.2, 245760 
127.3, 245760 
127.4, 245760 
127.5, 245760 
127.6, 245760 
127.7, 245760 
127.8, 245760 
127.9, 245760 
128, 245760 
128.1, 245760 
128.2, 245760 
128.3, 245760 
128.4, 245760 
128.5, 245760 
128.6, 245760 
128.7, 245760 
128.8, 245760 
128.9, 245760 
129, 245760 
129.1, 245760 
129.2, 245760 
129.3, 245760 
129.4, 245760 
129.5, 245760 
129.6, 245760 
129.7, 245760 
129.8, 245760 
129.9, 245760 
130, 245760 
130.1, 245760 
130.2, 245760 
130.3, 245760 
130.4, 245760 
130.5, 245760 
130.6, 245760 
130.7, 245760 
130.8, 245760 
130.9, 245760 
131, 245760 
131.1, 245760 
131.2, 245760 
131.3, 245760 
131.4, 245760 
131.5, 245760 
131.6, 245760 
131.7, 245760 
131.8, 245760 
131.9, 245760 
132, 245760 
132.1, 245760 
132.2, 245760 
132.3, 245760 
132.4, 245760 
132.5, 245760 
132.6, 245760 
132.7, 245760 
132.8, 245760 
132.9, 245760 
133, 245760 
133.1, 245760 
133.2, 245760 
133.3, 245760 
133.4, 245760 
133.5, 245760 
133.6, 245760 
133.7, 245760 
133.8, 245760 
133.9, 245760 
134, 245760 
134.1, 245760 
134.2, 245760 
134.3, 245760 
134.4, 245760 
134.5, 245760 
134.6, 245760 
134.7, 245760 
134.8, 245760 
134.9, 245760 
135, 245760 
135.1, 245760 
135.2, 245760 
135.3, 245760 
135.4, 245760 
135.5, 245760 
135.6, 245760 
135.7, 245760 
135.8, 245760 
135.9, 245760 
136, 245760 
136.1, 245760 
136.2, 245760 
136.3, 245760 
136.4, 245760 
136.5, 245760 
136.6, 245760 
136.7, 245760 
136.8, 245760 
136.9, 245760 
137, 245760 
137.1, 245760 
137.2, 245760 
137.3, 245760 
137.4, 245760 
137.5, 245760 
137.6, 245760 
137.7, 245760 
137.8, 245760 
137.9, 245760 
138, 245760 
138.1, 245760 
138.2, 245760 
138.3, 245760 
138.4, 245760 
138.5, 245760 
138.6, 245760 
138.7, 245760 
138.8, 245760 
138.9, 245760 
139, 245760 
139.1, 245760 
139.2, 245760 
139.3, 245760 
139.4, 245760 
139.5, 245760 
139.6, 245760 
139.7, 245760 
139.8, 245760 
139.9, 245760 
140, 245760 
140.1, 245760 
140.2, 245760 
140.3, 245760 
140.4, 245760 
140.5, 245760 
140.6, 245760 
140.7, 245760 
140.8, 245760 
140.9, 245760 
141, 245760 
141.1, 245760 
141.2, 245760 
141.3, 245760 
141.4, 245760 
141.5, 245760 
141.6, 245760 
141.7, 245760 
141.8, 245760 
141.9, 245760 
142, 245760 
142.1, 245760 
142.2, 245760 
142.3, 245760 
142.4, 245760 
142.5, 245760 
142.6, 245760 
142.7, 245760 
142.8, 245760 
142.9, 245760 
143, 245760 
143.1, 245760 
143.2, 245760 
143.3, 245760 
143.4, 245760 
143.5, 245760 
143.6, 245760 
143.7, 245760 
143.8, 245760 
143.9, 245760 
144, 245760 
144.1, 245760 
144.2, 245760 
144.3, 245760 
144.4, 245760 
144.5, 245760 
144.6, 245760 
144.7, 245760 
144.8, 245760 
144.9, 245760 
145, 245760 
145.1, 245760 
145.2, 245760 
145.3, 245760 
145.4, 245760 
145.5, 245760 
145.6, 245760 
145.7, 245760 
145.8, 245760 
145.9, 245760 
146, 245760 
146.1, 245760 
146.2, 245760 
146.3, 245760 
146.4, 245760 
146.5, 245760 
146.6, 245760 
146.7, 245760 
146.8, 229376 
146.9, 229376 
147, 229376 
147.1, 229376 
147.2, 229376 
147.3, 229376 
147.4, 229376 
147.5, 229376 
147.6, 229376 
147.7, 229376 
147.8, 229376 
147.9, 229376 
148, 229376 
148.1, 229376 
148.2, 229376 
148.3, 229376 
148.4, 229376 
148.401, 229376 
148.6, 229376 
148.7, 229376 
148.8, 229376 
148.9, 229376 
149, 229376 
149.1, 229376 
149.2, 229376 
149.3, 229376 
149.4, 229376 
149.5, 262144 
149.6, 262144 
149.7, 262144 
149.8, 262144 
149.9, 262144 
150, 262144 
150.1, 229376 
150.2, 229376 
150.3, 229376 
150.4, 245760 
150.5, 245760 
150.6, 229376 
150.7, 229376 
150.8, 229376 
150.9, 262144 
151, 262144 
151.1, 229376 
151.2, 229376 
151.3, 229376 
151.4, 229376 
151.5, 229376 
151.6, 229376 
151.7, 229376 
151.8, 229376 
151.9, 229376 
152, 229376 
152.1, 229376 
152.2, 229376 
152.3, 229376 
152.4, 229376 
152.5, 229376 
152.6, 229376 
152.7, 229376 
152.8, 229376 
152.9, 229376 
153, 229376 
153.1, 229376 
153.2, 229376 
153.3, 229376 
153.4, 229376 
153.5, 229376 
153.6, 229376 
153.7, 229376 
153.8, 229376 
153.9, 229376 
154, 245760 
154.1, 245760 
154.2, 245760 
154.3, 245760 
154.4, 245760 
154.5, 245760 
154.6, 245760 
154.7, 245760 
154.8, 245760 
154.9, 245760 
155, 245760 
155.1, 245760 
155.2, 245760 
155.3, 245760 
155.4, 245760 
155.5, 229376 
155.6, 229376 
155.7, 229376 
155.8, 262144 
155.9, 229376 
156, 313344 
156.1, 314368 
156.2, 314368 
156.3, 320512 
156.4, 326656 
156.5, 311296 
156.6, 320512 
156.7, 316416 
156.8, 326656 
156.9, 307200 
157, 313344 
157.1, 307200 
157.2, 324608 
157.3, 332800 
157.4, 330752 
157.5, 332800 
157.6, 329728 
157.7, 326656 
157.8, 327680 
157.9, 324608 
158, 333824 
158.1, 336896 
158.2, 330752 
158.3, 330752 
158.4, 332800 
158.5, 320512 
158.6, 324608 
158.7, 318464 
158.8, 321536 
158.9, 319488 
159, 325632 
159.1, 321536 
159.2, 331776 
159.3, 327680 
159.4, 324608 
159.5, 322560 
159.6, 318464 
159.7, 328704 
159.8, 324608 
159.9, 323584 
160, 316416 
160.1, 316416 
160.2, 319488 
160.3, 327680 
160.4, 316416 
160.5, 307200 
160.6, 320512 
160.7, 312320 
160.8, 318464 
160.9, 310272 
161, 316416 
161.1, 318464 
161.2, 323584 
161.3, 334848 
161.4, 324608 
161.5, 344064 
161.6, 348160 
161.7, 342016 
161.8, 354304 
161.9, 353280 
162, 347136 
162.1, 352256 
162.2, 332800 
162.3, 334848 
162.4, 329728 
162.5, 342016 
162.6, 344064 
162.7, 339968 
162.701, 339968 
162.9, 342016 
163, 347136 
163.1, 356352 
163.2, 365568 
163.3, 368640 
163.4, 358400 
163.5, 362496 
163.6, 352256 
163.7, 336896 
163.8, 356352 
163.9, 348160 
164, 349184 
164.1, 344064 
164.2, 334848 
164.3, 340992 
164.4, 319488 
164.5, 335872 
164.6, 350208 
164.7, 344064 
164.8, 342016 
164.9, 337920 
165, 349184 
165.1, 342016 
165.2, 342016 
165.3, 338944 
165.4, 347136 
165.5, 345088 
165.6, 336896 
165.7, 337920 
165.8, 336896 
165.9, 332800 
166, 335872 
166.1, 340992 
166.2, 339968 
166.3, 334848 
166.4, 332800 
166.5, 329728 
166.6, 327680 
166.7, 335872 
166.8, 321536 
166.9, 324608 
167, 333824 
167.1, 331776 
167.2, 328704 
167.3, 326656 
167.4, 310272 
167.5, 297984 
167.6, 306176 
167.7, 312320 
167.8, 318464 
167.9, 307200 
168, 322560 
168.1, 324608 
168.2, 315392 
168.3, 317440 
168.4, 315392 
168.5, 306176 
168.6, 306176 
168.7, 313344 
168.8, 314368 
168.9, 325632 
169, 310272 
169.1, 307200 
169.2, 300032 
169.3, 289792 
169.4, 287744 
169.5, 278528 
169.6, 277504 
169.7, 279552 
169.8, 282624 
169.9, 293888 
170, 291840 
170.1, 293888 
170.2, 286720 
170.3, 285696 
170.4, 293888 
170.5, 290816 
170.6, 289792 
170.7, 295936 
170.8, 302080 
170.9, 311296 
171, 305152 
171.1, 302080 
171.2, 304128 
171.3, 303104 
171.4, 294912 
171.5, 300032 
171.6, 301056 
171.7, 303104 
171.8, 305152 
171.9, 283648 
172, 293888 
172.1, 293888 
172.2, 306176 
172.3, 292864 
172.4, 296960 
172.5, 300032 
172.6, 292864 
172.7, 285696 
172.8, 287744 
172.9, 283648 
173, 295936 
173.1, 287744 
173.2, 276480 
173.3, 279552 
173.4, 267264 
173.5, 262144 
173.6, 253952 
173.7, 248832 
173.8, 252928 
173.9, 251904 
174, 264192 
174.1, 238592 
174.2, 262144 
174.3, 253952 
174.4, 244736 
174.5, 249856 
174.6, 240640 
174.7, 239616 
174.8, 242688 
174.9, 233472 
175, 239616 
175.1, 233472 
175.2, 235520 
175.3, 239616 
175.4, 240640 
175.5, 239616 
175.6, 235520 
175.6, 245760 
175.8, 234496 
175.9, 209920 
176, 215040 
176.1, 199680 
176.2, 194560 
176.3, 190464 
176.4, 190464 
176.5, 190464 
176.6, 195584 
176.7, 196608 
176.8, 193536 
176.9, 190464 
177, 187392 
177.1, 198656 
177.2, 196608 
177.3, 191488 
177.4, 192512 
177.5, 191488 
177.6, 188416 
177.7, 197632 
177.8, 193536 
177.9, 201728 
178, 202752 
178.1, 198656 
178.2, 208896 
178.3, 200704 
178.301, 203776 
178.5, 200704 
178.6, 209920 
178.7, 207872 
178.8, 219136 
178.9, 217088 
179, 221184 
179.1, 217088 
179.2, 220160 
179.3, 221184 
179.4, 214016 
179.5, 217088 
179.6, 214016 
179.7, 227328 
179.8, 225280 
179.9, 229376 
180, 228352 
180.1, 237568 
180.2, 244736 
180.3, 251904 
180.4, 249856 
180.5, 246784 
180.6, 256000 
180.7, 263168 
180.8, 262144 
180.9, 268288 
181, 258048 
181.1, 256000 
181.2, 276480 
181.3, 276480 
181.4, 276480 
181.5, 281600 
181.6, 289792 
181.7, 273408 
181.8, 273408 
181.9, 273408 
182, 279552 
182.1, 276480 
182.2, 270336 
182.3, 267264 
182.4, 258048 
182.5, 263168 
182.6, 260096 
182.7, 260096 
182.8, 261120 
182.9, 261120 
183, 248832 
183.1, 245760 
183.2, 251904 
183.3, 248832 
183.4, 245760 
183.5, 234496 
183.6, 233472 
183.7, 233472 
183.8, 241664 
183.9, 236544 
184, 234496 
184.1, 241664 
184.2, 239616 
184.3, 235520 
184.4, 233472 
184.5, 225280 
184.6, 239616 
184.7, 234496 
184.8, 229376 
184.9, 229376 
185, 226304 
185.1, 236544 
185.2, 236544 
185.3, 232448 
185.4, 238592 
185.5, 225280 
185.6, 239616 
185.7, 233472 
185.8, 235520 
185.9, 238592 
186, 249856 
186.1, 227328 
186.2, 236544 
186.3, 228352 
186.4, 231424 
186.5, 228352 
186.6, 238592 
186.7, 244736 
186.8, 256000 
186.9, 243712 
187, 243712 
187.1, 247808 
187.2, 247808 
187.3, 256000 
187.4, 250880 
187.5, 263168 
187.6, 250880 
187.7, 264192 
187.8, 270336 
187.9, 267264 
188, 269312 
188.1, 275456 
188.2, 274432 
188.3, 268288 
188.4, 266240 
188.5, 269312 
188.6, 267264 
188.7, 276480 
188.8, 265216 
188.9, 267264 
189, 274432 
189.1, 276480 
189.2, 273408 
189.3, 278528 
189.4, 270336 
189.5, 271360 
189.6, 273408 
189.7, 271360 
189.8, 269312 
189.9, 259072 
190, 245760 
190.1, 243712 
190.2, 243712 
190.3, 251904 
190.4, 253952 
190.5, 261120 
190.6, 243712 
190.7, 246784 
190.8, 242688 
190.9, 248832 
191, 250880 
191.1, 258048 
191.2, 257024 
191.3, 254976 
191.4, 241664 
191.5, 264192 
191.6, 247808 
191.7, 257024 
191.8, 262144 
191.9, 265216 
192, 266240 
192.1, 265216 
192.2, 266240 
192.3, 264192 
192.4, 266240 
192.5, 258048 
192.6, 266240 
192.7, 265216 
192.8, 254976 
192.9, 262144 
193, 260096 
193.1, 268288 
193.2, 270336 
193.3, 276480 
193.4, 280576 
193.5, 285696 
193.6, 286720 
193.7, 292864 
193.8, 292864 
193.9, 302080 
194, 288768 
194.1, 292864 
194.2, 300032 
194.3, 295936 
194.4, 295936 
194.5, 305152 
194.6, 311296 
194.7, 308224 
194.8, 297984 
194.9, 308224 
195, 322560 
195.1, 313344 
195.2, 307200 
195.3, 308224 
195.4, 310272 
195.5, 316416 
195.6, 310272 
195.7, 312320 
195.8, 315392 
195.9, 326656 
196, 321536 
196.1, 316416 
196.2, 313344 
196.3, 322560 
196.4, 316416 
196.5, 312320 
196.6, 308224 
196.7, 295936 
196.8, 302080 
196.9, 310272 
197, 288768 
197.1, 303104 
197.2, 313344 
197.3, 309248 
197.4, 309248 
197.5, 296960 
197.6, 309248 
197.7, 315392 
197.8, 310272 
197.9, 303104 
198, 287744 
198.1, 286720 
198.2, 290816 
198.3, 284672 
198.4, 288768 
198.5, 267264 
198.6, 277504 
198.7, 280576 
198.8, 279552 
198.9, 271360 
199, 257024 
199.1, 258048 
199.2, 244736 
199.3, 245760 
199.4, 233472 
199.5, 234496 
199.6, 226304 
199.7, 238592 
199.8, 256000 
199.9, 254976 
200, 260096 
200.1, 265216 
200.2, 283648 
200.3, 275456 
200.4, 265216 
200.401, 265216 
200.6, 291840 
200.7, 280576 
200.8, 284672 
200.9, 274432 
201, 290816 
201.1, 285696 
201.2, 306176 
201.3, 300032 
201.4, 297984 
201.5, 296960 
201.6, 289792 
201.7, 285696 
201.8, 297984 
201.9, 301056 
202, 308224 
202.001, 310272 
202.2, 311296 
202.3, 313344 
202.4, 303104 
202.5, 311296 
202.6, 286720 
202.7, 301056 
202.8, 292864 
202.9, 308224 
203, 302080 
203.1, 303104 
203.2, 293888 
203.3, 310272 
203.4, 306176 
203.5, 305152 
203.6, 294912 
203.7, 300032 
203.8, 304128 
203.9, 305152 
204, 308224 
204.1, 303104 
204.2, 290816 
204.3, 284672 
204.4, 279552 
204.5, 289792 
204.6, 289792 
204.7, 286720 
204.8, 304128 
204.9, 304128 
205, 303104 
205.1, 295936 
205.2, 299008 
205.3, 315392 
205.4, 287744 
205.5, 286720 
205.6, 282624 
205.7, 276480 
205.8, 273408 
205.9, 282624 
206, 278528 
206.1, 274432 
206.2, 272384 
206.3, 267264 
206.4, 260096 
206.5, 251904 
206.6, 253952 
206.7, 250880 
206.8, 253952 
206.9, 252928 
207, 264192 
207.1, 256000 
207.2, 247808 
207.3, 240640 
207.4, 256000 
207.5, 249856 
207.6, 257024 
207.7, 249856 
207.8, 248832 
207.9, 265216 
208, 261120 
208.1, 268288 
208.2, 276480 
208.3, 273408 
208.4, 249856 
208.5, 263168 
208.6, 280576 
208.7, 284672 
208.8, 262144 
208.9, 259072 
209, 271360 
209.1, 269312 
209.2, 270336 
209.3, 289792 
209.4, 276480 
209.5, 257024 
209.6, 264192 
209.7, 254976 
209.8, 278528 
209.9, 283648 
210, 269312 
210.1, 277504 
210.2, 253952 
210.3, 265216 
210.4, 272384 
210.5, 264192 
210.6, 251904 
210.7, 261120 
210.8, 257024 
210.9, 246784 
211, 234496 
211.1, 240640 
211.2, 236544 
211.3, 223232 
211.3, 226304 
211.5, 227328 
211.6, 228352 
211.7, 235520 
211.8, 221184 
211.9, 231424 
212, 229376 
212.1, 233472 
212.2, 240640 
212.3, 234496 
212.4, 238592 
212.5, 226304 
212.6, 230400 
212.7, 232448 
212.8, 229376 
212.9, 235520 
213, 233472 
213.1, 224256 
213.2, 236544 
213.3, 227328 
213.4, 225280 
213.5, 229376 
213.6, 238592 
213.7, 230400 
213.8, 234496 
213.9, 229376 
214, 243712 
214.1, 249856 
214.2, 244736 
214.3, 252928 
214.4, 246784 
214.5, 245760 
214.6, 247808 
214.7, 253952 
214.8, 246784 
214.9, 252928 
215, 247808 
215.1, 246784 
215.2, 236544 
215.3, 238592 
215.4, 237568 
215.5, 236544 
215.6, 238592 
215.7, 228352 
215.8, 236544 
215.9, 239616 
216, 239616 
216.1, 243712 
216.2, 231424 
216.201, 230400 
216.4, 229376 
216.5, 239616 
216.6, 230400 
216.7, 230400 
216.701, 232448 
216.9, 236544 
217, 233472 
217.1, 239616 
217.2, 249856 
217.3, 240640 
217.4, 251904 
217.401, 251904 
217.6, 250880 
217.7, 261120 
217.8, 254976 
217.9, 264192 
218, 249856 
218.1, 253952 
218.2, 246784 
218.3, 243712 
218.4, 269312 
218.5, 264192 
218.6, 262144 
218.7, 246784 
218.8, 256000 
218.9, 259072 
219, 277504 
219.1, 272384 
219.2, 269312 
219.3, 275456 
219.4, 281600 
219.5, 270336 
219.6, 268288 
219.7, 272384 
219.8, 267264 
219.9, 257024 
220, 269312 
220.1, 266240 
220.2, 269312 
220.3, 276480 
220.4, 276480 
220.5, 272384 
220.501, 268288 
220.7, 279552 
220.8, 282624 
220.9, 275456 
221, 273408 
221.1, 269312 
221.2, 268288 
221.3, 267264 
221.4, 278528 
221.5, 272384 
221.5, 265216 
221.7, 260096 
221.8, 270336 
221.9, 268288 
222, 266240 
222.1, 267264 
222.2, 267264 
222.3, 265216 
222.4, 264192 
222.5, 270336 
222.6, 272384 
222.7, 270336 
222.8, 269312 
222.9, 268288 
223, 275456 
223.1, 271360 
223.2, 274432 
223.3, 271360 
223.4, 261120 
223.5, 273408 
223.6, 275456 
223.7, 276480 
223.8, 260096 
223.9, 277504 
224, 271360 
224.1, 277504 
224.2, 269312 
224.3, 277504 
224.4, 270336 
224.5, 274432 
224.6, 275456 
224.7, 272384 
224.8, 273408 
224.9, 271360 
225, 273408 
225.1, 278528 
225.2, 274432 
225.3, 276480 
225.4, 273408 
225.5, 272384 
225.6, 268288 
225.7, 271360 
225.8, 272384 
225.9, 271360 
225.901, 268288 
226.1, 266240 
226.2, 268288 
226.3, 269312 
226.4, 267264 
226.5, 268288 
226.6, 271360 
226.7, 267264 
226.8, 267264 
226.9, 271360 
227, 272384 
227.1, 270336 
227.2, 263168 
227.3, 266240 
227.4, 270336 
227.5, 265216 
227.6, 269312 
227.7, 269312 
227.8, 276480 
227.9, 278528 
228, 270336 
228.1, 274432 
228.2, 275456 
228.3, 269312 
228.4, 273408 
228.5, 273408 
228.6, 273408 
228.7, 264192 
228.8, 269312 
228.9, 266240 
229, 277504 
229.1, 273408 
229.2, 275456 
229.3, 278528 
229.4, 278528 
229.5, 270336 
229.6, 279552 
229.7, 274432 
229.8, 274432 
229.9, 271360 
230, 270336 
230.1, 276480 
230.2, 270336 
230.3, 264192 
230.4, 274432 
230.5, 269312 
230.6, 261120 
230.7, 266240 
230.8, 265216 
230.9, 266240 
231, 262144 
231.1, 267264 
231.2, 268288 
231.3, 268288 
231.4, 264192 
231.5, 267264 
231.6, 263168 
231.7, 267264 
231.8, 263168 
231.9, 263168 
232, 266240 
232.1, 262144 
232.2, 264192 
232.3, 250880 
232.4, 256000 
232.5, 254976 
232.6, 267264 
232.7, 267264 
232.8, 265216 
232.9, 268288 
233, 272384 
233.1, 259072 
233.2, 268288 
233.3, 258048 
233.4, 253952 
233.5, 236544 
233.6, 236544 
233.7, 244736 
233.8, 251904 
233.9, 268288 
234, 262144 
234.1, 254976 
234.2, 259072 
234.3, 256000 
234.4, 260096 
234.5, 254976 
234.6, 254976 
234.7, 252928 
234.8, 257024 
234.9, 256000 
235, 258048 
235.1, 251904 
235.2, 249856 
235.3, 256000 
235.4, 256000 
235.5, 257024 
235.6, 251904 
235.7, 251904 
235.8, 256000 
235.9, 254976 
236, 252928 
236.1, 247808 
236.2, 248832 
236.3, 254976 
236.4, 250880 
236.5, 258048 
236.6, 251904 
236.7, 256000 
236.8, 265216 
236.9, 272384 
237, 275456 
237.1, 269312 
237.2, 272384 
237.3, 264192 
237.4, 269312 
237.5, 268288 
237.6, 265216 
237.7, 268288 
237.8, 260096 
237.9, 265216 
238, 263168 
238.1, 264192 
238.2, 270336 
238.3, 268288 
238.4, 267264 
238.5, 256000 
238.6, 250880 
238.7, 252928 
238.8, 268288 
238.9, 254976 
239, 262144 
239.1, 266240 
239.2, 262144 
239.3, 275456 
239.4, 276480 
239.5, 277504 
239.6, 275456 
239.7, 282624 
239.8, 276480 
239.9, 287744 
240, 303104 
240.1, 303104 
240.2, 286720 
240.3, 289792 
240.4, 282624 
240.5, 267264 
240.6, 269312 
240.7, 269312 
240.8, 269312 
240.9, 257024 
241, 259072 
241.1, 250880 
241.2, 248832 
241.3, 251904 
241.4, 257024 
241.5, 246784 
241.6, 236544 
241.7, 259072 
241.8, 258048 
241.9, 257024 
242, 257024 
242.1, 256000 
242.2, 259072 
242.3, 247808 
242.4, 251904 
242.5, 249856 
242.6, 259072 
242.7, 252928 
242.8, 252928 
242.9, 241664 
243, 247808 
243.1, 252928 
243.2, 243712 
243.3, 239616 
243.4, 235520 
243.5, 242688 
243.6, 245760 
243.7, 229376 
243.8, 232448 
243.9, 230400 
244, 230400 
244.1, 238592 
244.2, 236544 
244.3, 240640 
244.4, 245760 
244.5, 235520 
244.6, 233472 
244.7, 240640 
244.8, 236544 
244.9, 229376 
245, 242688 
245.1, 242688 
245.2, 241664 
245.3, 244736 
245.4, 237568 
245.5, 242688 
245.6, 231424 
245.7, 237568 
245.8, 234496 
245.9, 239616 
246, 233472 
246.1, 236544 
246.2, 235520 
246.3, 232448 
246.4, 235520 
246.5, 235520 
246.6, 211968 
246.7, 212992 
246.8, 210944 
246.9, 212992 
247, 209920 
247.1, 206848 
247.2, 214016 
247.3, 209920 
247.4, 208896 
247.5, 204800 
247.6, 196608 
247.7, 218112 
247.8, 203776 
247.9, 214016 
248, 203776 
248.1, 203776 
248.2, 195584 
248.3, 206848 
248.4, 206848 
248.401, 195584 
248.6, 199680 
248.7, 206848 
248.8, 202752 
248.8, 209920 
249, 200704 
249.1, 196608 
249.2, 194560 
249.3, 210944 
249.4, 208896 
249.4, 211968 
249.6, 196608 
249.7, 190464 
249.8, 197632 
249.9, 194560 
250, 203776 
250.1, 207872 
250.2, 193536 
250.3, 200704 
250.4, 197632 
250.5, 207872 
250.6, 207872 
250.7, 190464 
250.8, 205824 
250.9, 200704 
251, 204800 
251.1, 208896 
251.2, 215040 
251.3, 204800 
251.4, 206848 
251.5, 221184 
251.6, 206848 
251.7, 211968 
251.8, 205824 
251.9, 217088 
252, 212992 
252.1, 210944 
252.2, 223232 
252.3, 222208 
252.4, 220160 
252.5, 227328 
252.6, 221184 
252.7, 220160 
252.8, 220160 
252.9, 219136 
253, 228352 
253.1, 218112 
253.2, 244736 
253.3, 241664 
253.4, 246784 
253.5, 236544 
253.6, 243712 
253.7, 235520 
253.8, 232448 
253.9, 224256 
254, 238592 
254.1, 264192 
254.2, 261120 
254.3, 259072 
254.4, 270336 
254.5, 276480 
254.6, 263168 
254.7, 262144 
254.8, 257024 
254.9, 259072 
255, 239616 
255.1, 230400 
255.2, 244736 
255.3, 247808 
255.4, 233472 
255.5, 241664 
255.6, 232448 
255.7, 224256 
255.8, 210944 
255.9, 214016 
256, 220160 
256.001, 218112 
256.2, 230400 
256.3, 220160 
256.4, 235520 
256.5, 238592 
256.6, 239616 
256.7, 238592 
256.8, 252928 
256.9, 237568 
257, 248832 
257.1, 235520 
257.2, 262144 
257.3, 245760 
257.4, 244736 
257.5, 252928 
257.6, 250880 
257.7, 257024 
257.8, 260096 
257.9, 248832 
258, 259072 
258.1, 253952 
258.2, 252928 
258.3, 265216 
258.4, 270336 
258.5, 270336 
258.6, 268288 
258.7, 262144 
258.8, 263168 
258.9, 263168 
259, 270336 
259.1, 271360 
259.2, 272384 
259.3, 280576 
259.4, 274432 
259.5, 278528 
259.6, 269312 
259.7, 277504 
259.8, 272384 
259.9, 276480 
260, 275456 
260.1, 277504 
260.2, 282624 
260.3, 268288 
260.4, 270336 
260.5, 275456 
260.6, 279552 
260.7, 272384 
260.8, 271360 
260.9, 271360 
261, 278528 
261.1, 271360 
261.2, 274432 
261.3, 277504 
261.4, 277504 
261.5, 276480 
261.6, 274432 
261.7, 284672 
261.8, 283648 
261.9, 273408 
262, 290816 
262.1, 280576 
262.2, 297984 
262.3, 286720 
262.4, 276480 
262.5, 270336 
262.6, 291840 
262.7, 280576 
262.8, 272384 
262.9, 289792 
263, 290816 
263.1, 286720 
263.2, 285696 
263.3, 285696 
263.4, 293888 
263.5, 285696 
263.6, 285696 
263.7, 271360 
263.8, 269312 
263.9, 273408 
264, 277504 
264.1, 300032 
264.2, 288768 
264.3, 264192 
264.4, 289792 
264.5, 293888 
264.6, 294912 
264.7, 293888 
264.8, 286720 
264.9, 281600 
265, 277504 
265.1, 269312 
265.2, 267264 
265.3, 273408 
265.4, 278528 
265.5, 281600 
265.6, 286720 
265.7, 275456 
265.8, 269312 
265.9, 268288 
266, 279552 
266.1, 286720 
266.2, 268288 
266.3, 273408 
266.4, 283648 
266.5, 284672 
266.6, 280576 
266.7, 293888 
266.8, 299008 
266.9, 292864 
267, 280576 
267.1, 288768 
267.2, 290816 
267.3, 302080 
267.4, 291840 
267.5, 301056 
267.6, 299008 
267.7, 303104 
267.8, 304128 
267.9, 313344 
268, 317440 
268.1, 312320 
268.2, 300032 
268.3, 287744 
268.4, 296960 
268.5, 296960 
268.6, 297984 
268.7, 294912 
268.8, 296960 
268.9, 303104 
269, 321536 
269.1, 315392 
269.2, 314368 
269.3, 303104 
269.4, 304128 
269.5, 303104 
269.6, 290816 
269.7, 291840 
269.8, 293888 
269.9, 292864 
270, 286720 
270.1, 293888 
270.2, 283648 
270.3, 290816 
270.4, 292864 
270.5, 285696 
270.6, 286720 
270.7, 289792 
270.8, 284672 
270.9, 284672 
271, 289792 
271.1, 281600 
271.2, 285696 
271.3, 290816 
271.4, 286720 
271.5, 282624 
271.6, 293888 
271.7, 292864 
271.8, 293888 
271.9, 286720 
272, 290816 
272.1, 263168 
272.2, 267264 
272.3, 271360 
272.4, 280576 
272.5, 272384 
272.6, 270336 
272.7, 258048 
272.8, 264192 
272.9, 266240 
273, 271360 
273.1, 266240 
273.2, 258048 
273.3, 259072 
273.4, 247808 
273.5, 243712 
273.6, 241664 
273.7, 256000 
273.8, 235520 
273.9, 240640 
274, 234496 
274.1, 234496 
274.2, 237568 
274.3, 243712 
274.4, 241664 
274.5, 235520 
274.6, 241664 
274.7, 229376 
274.8, 228352 
274.9, 228352 
275, 233472 
275.1, 237568 
275.2, 244736 
275.3, 240640 
275.4, 237568 
275.5, 249856 
275.6, 259072 
275.7, 252928 
275.8, 249856 
275.9, 242688 
276, 236544 
276.1, 235520 
276.2, 236544 
276.3, 243712 
276.4, 244736 
276.5, 241664 
276.6, 248832 
276.7, 247808 
276.8, 247808 
276.9, 239616 
277, 230400 
277.1, 237568 
277.2, 248832 
277.3, 245760 
277.4, 257024 
277.5, 242688 
277.6, 252928 
277.7, 267264 
277.8, 268288 
277.9, 272384 
278, 268288 
278.1, 278528 
278.2, 273408 
278.3, 284672 
278.4, 281600 
278.5, 284672 
278.6, 273408 
278.7, 269312 
278.8, 273408 
278.9, 271360 
279, 277504 
279.1, 269312 
279.2, 263168 
279.3, 267264 
279.4, 257024 
279.5, 249856 
279.6, 240640 
279.7, 237568 
279.8, 240640 
279.9, 227328 
280, 212992 
280.1, 203776 
280.2, 203776 
280.3, 209920 
280.4, 200704 
280.5, 214016 
280.6, 218112 
280.7, 225280 
280.8, 228352 
280.9, 222208 
281, 224256 
281.1, 230400 
281.2, 230400 
281.3, 214016 
281.4, 216064 
281.5, 207872 
281.6, 211968 
281.7, 206848 
281.8, 214016 
281.9, 211968 
282, 214016 
282.1, 209920 
282.2, 216064 
282.3, 212992 
282.4, 210944 
282.5, 197632 
282.6, 198656 
282.7, 202752 
282.8, 202752 
282.9, 207872 
283, 210944 
283.1, 208896 
283.2, 221184 
283.3, 225280 
283.4, 216064 
283.5, 220160 
283.6, 216064 
283.7, 220160 
283.8, 231424 
283.9, 231424 
284, 225280 
284.1, 228352 
284.2, 233472 
284.3, 229376 
284.4, 224256 
284.5, 231424 
284.6, 227328 
284.7, 231424 
284.8, 226304 
284.9, 227328 
285, 223232 
285.1, 220160 
285.2, 228352 
285.3, 238592 
285.4, 247808 
285.5, 241664 
285.6, 239616 
285.7, 240640 
285.8, 240640 
285.9, 242688 
286, 254976 
286.1, 262144 
286.2, 270336 
286.3, 285696 
286.4, 278528 
286.5, 303104 
286.6, 320512 
286.7, 326656 
286.8, 319488 
286.9, 322560 
287, 322560 
287.1, 316416 
287.2, 315392 
287.3, 313344 
287.4, 313344 
287.5, 310272 
287.6, 325632 
287.7, 318464 
287.8, 317440 
287.9, 311296 
288, 321536 
288.1, 320512 
288.2, 319488 
288.3, 320512 
288.4, 312320 
288.5, 317440 
288.6, 317440 
288.7, 338944 
288.8, 331776 
288.9, 326656 
289, 320512 
289.1, 320512 
289.2, 315392 
289.3, 327680 
289.4, 332800 
289.5, 315392 
289.6, 312320 
289.7, 323584 
289.8, 329728 
289.9, 342016 
290, 340992 
290.1, 334848 
290.2, 346112 
290.3, 339968 
290.4, 342016 
290.5, 329728 
290.6, 338944 
290.7, 332800 
290.8, 332800 
290.9, 328704 
291, 326656 
291.1, 327680 
291.2, 330752 
291.3, 338944 
291.4, 328704 
291.5, 332800 
291.6, 321536 
291.7, 335872 
291.8, 333824 
291.9, 335872 
292, 329728 
292.1, 323584 
292.2, 335872 
292.3, 335872 
292.4, 327680 
292.5, 320512 
292.6, 312320 
292.7, 313344 
292.8, 312320 
292.9, 320512 
293, 327680 
293.1, 335872 
293.2, 337920 
293.3, 336896 
293.4, 336896 
293.5, 334848 
293.6, 334848 
293.7, 327680 
293.8, 325632 
293.9, 312320 
294, 312320 
294.1, 307200 
294.2, 320512 
294.3, 321536 
294.4, 324608 
294.5, 329728 
294.6, 315392 
294.7, 323584 
294.8, 326656 
294.9, 320512 
295, 327680 
295.1, 321536 
295.2, 318464 
295.3, 320512 
295.4, 300032 
295.5, 304128 
295.6, 310272 
295.7, 300032 
295.8, 304128 
295.9, 300032 
296, 300032 
296.1, 283648 
296.2, 281600 
296.3, 282624 
296.4, 289792 
296.5, 302080 
296.6, 295936 
296.7, 297984 
296.8, 299008 
296.9, 290816 
297, 297984 
297.1, 281600 
297.2, 281600 
297.3, 284672 
297.4, 272384 
297.5, 270336 
297.6, 263168 
297.7, 256000 
297.8, 260096 
297.9, 249856 
298, 265216 
298.1, 269312 
298.2, 253952 
298.3, 276480 
298.4, 282624 
298.5, 275456 
298.6, 271360 
298.7, 268288 
298.8, 270336 
298.9, 263168 
299, 249856 
299.1, 269312 
299.2, 265216 
299.3, 268288 
299.4, 272384 
299.5, 271360 
299.6, 282624 
299.7, 274432 
299.8, 281600 
299.9, 268288 
300, 276480 
300.1, 266240 
300.2, 257024 
300.3, 263168 
300.4, 272384 
300.5, 265216 
300.6, 248832 
300.7, 248832 
300.8, 247808 
300.9, 245760 
301, 265216 
301.1, 265216 
301.2, 273408 
301.3, 267264 
301.4, 262144 
301.5, 257024 
301.6, 258048 
301.7, 270336 
301.8, 283648 
301.9, 288768 
302, 274432 
302.1, 280576 
302.2, 280576 
302.3, 285696 
302.4, 280576 
302.5, 282624 
302.6, 281600 
302.7, 272384 
302.8, 286720 
302.9, 282624 
303, 292864 
303.1, 295936 
303.2, 284672 
303.3, 281600 
303.4, 280576 
303.5, 293888 
303.6, 283648 
303.7, 297984 
303.8, 283648 
303.9, 285696 
304, 309248 
304.1, 310272 
304.2, 316416 
304.3, 304128 
304.4, 304128 
304.5, 306176 
304.6, 304128 
304.7, 289792 
304.8, 279552 
304.9, 281600 
305, 276480 
305.1, 278528 
305.2, 271360 
305.3, 268288 
305.4, 273408 
305.5, 267264 
305.5, 274432 
305.7, 272384 
305.8, 268288 
305.9, 266240 
306, 280576 
306.1, 272384 
306.2, 274432 
306.3, 271360 
306.4, 266240 
306.5, 254976 
306.6, 274432 
306.7, 281600 
306.8, 287744 
306.9, 258048 
307, 265216 
307.1, 282624 
307.2, 295936 
307.3, 301056 
307.4, 295936 
307.5, 296960 
307.6, 294912 
307.7, 282624 
307.8, 285696 
307.9, 276480 
308, 276480 
308.1, 270336 
308.2, 271360 
308.3, 270336 
308.4, 276480 
308.5, 269312 
308.6, 273408 
308.7, 272384 
308.8, 267264 
308.9, 281600 
309, 281600 
309.1, 278528 
309.2, 279552 
309.3, 277504 
309.4, 281600 
309.5, 283648 
309.6, 278528 
309.7, 273408 
309.8, 269312 
309.9, 266240 
310, 270336 
310.1, 275456 
310.2, 277504 
310.3, 282624 
310.4, 280576 
310.5, 287744 
310.6, 291840 
310.7, 294912 
310.8, 299008 
310.9, 296960 
311, 294912 
311.1, 296960 
311.2, 318464 
311.3, 321536 
311.4, 326656 
311.5, 343040 
311.6, 332800 
311.7, 334848 
311.8, 330752 
311.9, 315392 
312, 303104 
312.1, 297984 
312.2, 301056 
312.3, 313344 
312.4, 343040 
312.5, 340992 
312.6, 346112 
312.7, 351232 
312.8, 347136 
312.9, 335872 
313, 334848 
313.1, 327680 
313.2, 345088 
313.3, 354304 
313.4, 352256 
313.5, 360448 
313.6, 351232 
313.7, 348160 
313.8, 343040 
313.9, 350208 
314, 363520 
314.1, 360448 
314.2, 369664 
314.3, 364544 
314.4, 377856 
314.5, 379904 
314.6, 381952 
314.7, 375808 
314.8, 378880 
314.9, 382976 
315, 374784 
315.1, 375808 
315.2, 360448 
315.3, 379904 
315.4, 366592 
315.5, 367616 
315.6, 376832 
315.7, 376832 
315.8, 378880 
315.9, 370688 
316, 381952 
316.1, 379904 
316.2, 382976 
316.3, 380928 
316.4, 374784 
316.5, 352256 
316.6, 356352 
316.7, 355328 
316.8, 360448 
316.9, 364544 
317, 362496 
317.1, 363520 
317.2, 351232 
317.3, 353280 
317.4, 348160 
317.5, 358400 
317.6, 354304 
317.7, 355328 
317.8, 352256 
317.9, 356352 
318, 345088 
318.1, 351232 
318.2, 345088 
318.3, 348160 
318.4, 340992 
318.5, 345088 
318.6, 348160 
318.7, 335872 
318.8, 332800 
318.9, 333824 
319, 336896 
319.1, 328704 
319.2, 331776 
319.3, 340992 
319.4, 332800 
319.5, 338944 
319.6, 330752 
319.7, 343040 
319.8, 355328 
319.9, 343040 
320, 337920 
320.1, 348160 
320.2, 325632 
320.3, 334848 
320.4, 334848 
320.5, 325632 
320.6, 306176 
320.7, 325632 
320.8, 324608 
320.9, 329728 
321, 317440 
321.1, 327680 
321.2, 332800 
321.3, 331776 
321.4, 319488 
321.5, 326656 
321.6, 306176 
321.7, 313344 
321.8, 304128 
321.9, 303104 
322, 306176 
322.1, 304128 
322.2, 310272 
322.3, 292864 
322.4, 288768 
322.5, 294912 
322.6, 291840 
322.7, 296960 
322.8, 295936 
322.9, 270336 
323, 276480 
323.1, 259072 
323.2, 252928 
323.3, 245760 
323.4, 250880 
323.5, 246784 
323.6, 243712 
323.7, 239616 
323.8, 224256 
323.9, 238592 
324, 239616 
324.1, 247808 
324.2, 242688 
324.3, 246784 
324.4, 234496 
324.5, 240640 
324.6, 230400 
324.7, 233472 
324.8, 224256 
324.9, 224256 
325, 199680 
325.1, 207872 
325.2, 209920 
325.3, 239616 
325.4, 251904 
325.5, 252928 
325.6, 266240 
325.7, 272384 
325.8, 270336 
325.9, 282624 
326, 283648 
326.1, 284672 
326.2, 295936 
326.3, 303104 
326.4, 309248 
326.5, 307200 
326.6, 323584 
326.7, 319488 
326.8, 315392 
326.9, 323584 
327, 316416 
327.1, 304128 
327.2, 295936 
327.3, 293888 
327.4, 293888 
327.5, 292864 
327.6, 281600 
327.7, 282624 
327.8, 282624 
327.9, 276480 
328, 260096 
328.1, 267264 
328.2, 258048 
328.3, 254976 
328.4, 256000 
328.5, 236544 
328.6, 251904 
328.7, 247808 
328.8, 262144 
328.9, 254976 
329, 270336 
329.1, 286720 
329.2, 284672 
329.3, 305152 
329.4, 311296 
329.5, 311296 
329.6, 322560 
329.7, 337920 
329.8, 345088 
329.9, 348160 
330, 346112 
330.1, 352256 
330.2, 345088 
330.3, 352256 
330.4, 344064 
330.5, 366592 
330.6, 370688 
330.7, 360448 
330.8, 381952 
330.9, 354304 
331, 359424 
331.1, 362496 
331.2, 371712 
331.3, 359424 
331.4, 359424 
331.5, 356352 
331.6, 349184 
331.7, 348160 
331.8, 356352 
331.9, 361472 
332, 354304 
332.1, 359424 
332.2, 354304 
332.3, 372736 
332.4, 375808 
332.5, 363520 
332.6, 369664 
332.7, 367616 
332.8, 358400 
332.9, 360448 
333, 375808 
333.1, 372736 
333.2, 374784 
333.3, 380928 
333.4, 378880 
333.5, 380928 
333.6, 377856 
333.7, 371712 
333.8, 377856 
333.9, 377856 
334, 375808 
334.1, 377856 
334.2, 384000 
334.3, 381952 
334.4, 377856 
334.5, 380928 
334.6, 366592 
334.7, 370688 
334.8, 379904 
334.9, 374784 
335, 371712 
335.1, 379904 
335.2, 372736 
335.3, 373760 
335.4, 381952 
335.5, 379904 
335.6, 376832 
335.7, 368640 
335.8, 363520 
335.9, 346112 
336, 332800 
336.1, 333824 
336.2, 324608 
336.3, 332800 
336.4, 320512 
336.5, 329728 
336.6, 309248 
336.7, 309248 
336.8, 315392 
336.9, 316416 
337, 315392 
337.1, 319488 
337.2, 329728 
337.3, 350208 
337.4, 360448 
337.5, 362496 
337.6, 354304 
337.7, 352256 
337.8, 347136 
337.9, 352256 
338, 356352 
338.1, 351232 
338.2, 345088 
338.3, 350208 
338.4, 355328 
338.5, 353280 
338.6, 354304 
338.7, 360448 
338.8, 362496 
338.9, 350208 
339, 349184 
339.1, 346112 
339.2, 343040 
339.3, 345088 
339.4, 353280 
339.5, 347136 
339.6, 343040 
339.7, 336896 
339.8, 327680 
339.9, 321536 
340, 316416 
340.1, 316416 
340.2, 313344 
340.3, 320512 
340.4, 335872 
340.5, 333824 
340.6, 329728 
340.7, 338944 
340.8, 326656 
340.9, 329728 
341, 229376 
341.1, 229376 
341.2, 229376 
341.3, 229376 
341.4, 229376 
341.5, 229376 
341.6, 229376 
341.7, 229376 
341.8, 229376 
341.9, 229376 
342, 262144 
342.1, 262144 
342.2, 262144 
342.3, 262144 
342.4, 262144 
342.5, 262144 
342.6, 262144 
342.7, 262144 
342.8, 262144 
342.9, 262144 
343, 262144 
343.1, 262144 
343.2, 262144 
343.3, 262144 
343.4, 262144 
343.5, 262144 
343.6, 262144 
343.7, 262144 
343.8, 262144 
343.9, 262144 
344, 229376 
344.1, 229376 
344.2, 229376 
344.3, 229376 
344.4, 229376 
344.5, 229376 
344.6, 229376 
344.7, 229376 
344.8, 229376 
344.9, 229376 
345, 229376 
345.1, 229376 
345.2, 245760 
345.3, 245760 
345.4, 245760 
345.5, 245760 
345.6, 245760 
345.7, 245760 
345.8, 245760 
345.9, 245760 
346, 245760 
346.1, 245760 
346.2, 245760 
346.3, 245760 
346.4, 245760 
346.5, 245760 
346.6, 245760 
346.7, 245760 
346.8, 245760 
346.9, 245760 
347, 245760 
347.1, 245760 
347.2, 245760 
347.3, 245760 
347.4, 245760 
347.5, 245760 
347.6, 245760 
347.7, 245760 
347.8, 245760 
347.9, 245760 
348, 245760 
348.001, 245760 
348.2, 229376 
348.3, 229376 
348.301, 229376 
348.5, 229376 
348.6, 212992 
348.7, 212992 
348.7, 212992 
348.9, 212992 
349, 212992 
349.1, 212992 
349.2, 212992 
349.3, 212992 
349.4, 212992 
349.5, 229376 
349.6, 229376 
349.7, 212992 
349.8, 229376 
349.9, 229376 
350, 229376 
350.1, 229376 
350.2, 229376 
350.3, 229376 
350.4, 229376 
350.5, 229376 
350.6, 229376 
350.7, 229376 
350.8, 229376 
350.9, 229376 
351, 229376 
351.1, 229376 
351.2, 229376 
351.3, 229376 
351.4, 229376 
351.5, 229376 
351.6, 229376 
351.7, 229376 
351.8, 229376 
351.9, 229376 
351.901, 229376 
352.1, 229376 
352.2, 229376 
352.3, 229376 
352.4, 229376 
352.4, 229376 
352.6, 229376 
352.7, 229376 
352.8, 229376 
352.9, 229376 
353, 229376 
353.1, 229376 
353.2, 229376 
353.3, 229376 
353.4, 229376 
353.5, 229376 
353.6, 229376 
353.7, 229376 
353.8, 229376 
353.9, 229376 
354, 229376 
354.1, 229376 
354.2, 229376 
354.3, 229376 
354.4, 229376 
354.5, 229376 
354.6, 229376 
354.7, 229376 
354.8, 229376 
354.9, 229376 
355, 229376 
355.1, 229376 
355.2, 229376 
355.3, 229376 
355.4, 229376 
355.5, 229376 
355.6, 229376 
355.7, 229376 
355.8, 229376 
355.9, 229376 
356, 229376 
356.1, 229376 
356.2, 229376 
356.3, 229376 
356.4, 229376 
356.5, 229376 
356.6, 229376 
356.7, 229376 
356.8, 229376 
356.9, 229376 
357, 229376 
357.1, 229376 
357.2, 229376 
357.3, 229376 
357.4, 229376 
357.5, 229376 
357.6, 229376 
357.7, 229376 
357.8, 229376 
357.9, 229376 
358, 229376 
358.1, 229376 
358.2, 229376 
358.3, 229376 
358.4, 229376 
358.5, 229376 
358.6, 229376 
358.7, 229376 
358.8, 229376 
358.9, 229376 
359, 229376 
359.1, 229376 
359.2, 229376 
359.3, 229376 
359.4, 229376 
359.5, 229376 
359.6, 229376 
359.7, 229376 
359.8, 229376 
359.9, 229376 
360, 229376 
360.1, 229376 
360.2, 229376 
360.3, 229376 
360.4, 229376 
360.5, 229376 
360.6, 229376 
360.7, 229376 
360.8, 229376 
360.9, 229376 
361, 229376 
361.1, 229376 
361.2, 229376 
361.3, 229376 
361.4, 229376 
361.5, 229376 
361.6, 229376 
361.7, 229376 
361.8, 229376 
361.9, 229376 
362, 229376 
362.1, 229376 
362.2, 229376 
362.3, 229376 
362.4, 229376 
362.5, 229376 
362.6, 229376 
362.7, 229376 
362.8, 229376 
362.9, 229376 
363, 229376 
363.1, 229376 
363.2, 229376 
363.3, 229376 
363.4, 229376 
363.5, 229376 
363.6, 229376 
363.7, 229376 
363.8, 229376 
363.9, 229376 
364, 229376 
364.1, 229376 
364.2, 229376 
364.3, 229376 
364.4, 229376 
364.5, 229376 
364.6, 229376 
364.7, 229376 
364.8, 229376 
364.9, 229376 
365, 229376 
365.1, 229376 
365.2, 229376 
365.3, 229376 
365.4, 229376 
365.5, 229376 
365.6, 229376 
365.7, 229376 
365.8, 229376 
365.9, 229376 
366, 229376 
366.1, 229376 
366.2, 229376 
366.3, 229376 
366.4, 229376 
366.5, 229376 
366.6, 229376 
366.7, 229376 
366.8, 229376 
366.9, 229376 
367, 229376 
367.1, 229376 
367.2, 229376 
367.3, 229376 
367.4, 229376 
367.5, 229376 
367.6, 229376 
367.7, 229376 
367.8, 229376 
367.9, 229376 
368, 229376 
368.1, 229376 
368.2, 229376 
368.3, 229376 
368.4, 229376 
368.5, 229376 
368.6, 229376 
368.7, 229376 
368.8, 229376 
368.9, 229376 
369, 229376 
369.1, 229376 
369.2, 229376 
369.3, 229376 
369.4, 229376 
369.5, 229376 
369.6, 229376 
369.7, 229376 
369.8, 229376 
369.9, 229376 
370, 229376 
370.1, 229376 
370.2, 229376 
370.3, 229376 
370.4, 229376 
370.5, 229376 
370.6, 229376 
370.7, 229376 
370.8, 229376 
370.9, 229376 
371, 229376 
371.1, 229376 
371.2, 229376 
371.3, 229376 
371.4, 229376 
371.5, 229376 
371.6, 229376 
371.7, 229376 
371.8, 229376 
371.801, 229376 
372, 229376 
372.1, 229376 
372.2, 229376 
372.3, 229376 
372.4, 229376 
372.5, 229376 
372.6, 229376 
372.7, 229376 
372.8, 229376 
372.9, 229376 
373, 229376 
373.1, 229376 
373.2, 229376 
373.3, 229376 
373.4, 229376 
373.5, 229376 
373.6, 229376 
373.7, 229376 
373.7, 229376 
373.9, 229376 
374, 229376 
374.1, 229376 
374.2, 229376 
374.3, 229376 
374.4, 229376 
374.5, 229376 
374.6, 229376 
374.7, 229376 
374.8, 229376 
374.9, 229376 
375, 229376 
375.1, 229376 
375.2, 229376 
375.3, 229376 
375.4, 229376 
375.5, 229376 
375.6, 229376 
375.7, 229376 
375.8, 229376 
375.9, 229376 
376, 229376 
376.1, 229376 
376.2, 229376 
376.3, 229376 
376.4, 229376 
376.5, 229376 
376.6, 229376 
376.7, 229376 
376.8, 229376 
376.9, 229376 
377, 229376 
377.1, 229376 
377.2, 229376 
377.2, 229376 
377.4, 229376 
377.5, 229376 
377.6, 229376 
377.7, 229376 
377.8, 229376 
377.9, 229376 
378, 212992 
378.1, 212992 
378.2, 212992 
378.3, 212992 
378.4, 212992 
378.5, 212992 
378.6, 212992 
378.7, 212992 
378.8, 212992 
378.9, 212992 
379, 212992 
379.1, 229376 
379.2, 212992 
379.3, 229376 
379.4, 262144 
379.5, 262144 
379.6, 262144 
379.7, 262144 
379.8, 262144 
379.9, 262144 
380, 262144 
380.1, 262144 
380.2, 262144 
380.3, 262144 
380.4, 262144 
380.5, 262144 
380.6, 262144 
380.7, 262144 
380.8, 229376 
380.9, 229376 
381, 229376 
381.1, 229376 
381.2, 245760 
381.3, 245760 
381.4, 245760 
381.5, 245760 
381.6, 245760 
381.7, 229376 
381.8, 229376 
381.9, 229376 
382, 262144 
382.1, 262144 
382.2, 262144 
382.3, 229376 
382.4, 229376 
382.5, 229376 
382.6, 229376 
382.7, 229376 
382.8, 229376 
382.9, 229376 
383, 229376 
383.1, 245760 
383.2, 245760 
383.3, 245760 
383.4, 245760 
383.5, 245760 
383.6, 245760 
383.7, 262144 
383.8, 262144 
383.9, 245760 
384, 262144 
384.1, 262144 
384.2, 262144 
384.3, 262144 
384.4, 262144 
384.5, 262144 
384.6, 262144 
384.7, 245760 
384.8, 245760 
384.9, 245760 
385, 245760 
385.1, 245760 
385.2, 245760 
385.3, 245760 
385.4, 245760 
385.5, 245760 
385.6, 245760 
385.7, 245760 
385.8, 245760 
385.9, 245760 
386, 245760 
386.1, 245760 
386.2, 229376 
386.3, 229376 
386.4, 229376 
386.5, 229376 
386.6, 229376 
386.7, 229376 
386.8, 262144 
386.9, 262144 
387, 229376 
387.1, 229376 
387.2, 229376 
387.3, 212992 
387.4, 212992 
387.5, 212992 
387.6, 212992 
387.7, 212992 
387.8, 212992 
387.9, 212992 
388, 212992 
388.1, 229376 
388.2, 229376 
388.3, 229376 
388.4, 229376 
388.5, 229376 
388.6, 229376 
388.7, 245760 
388.8, 245760 
388.9, 245760 
389, 245760 
389.1, 245760 
389.2, 245760 
389.3, 245760 
389.4, 245760 
389.5, 245760 
389.6, 245760 
389.7, 245760 
389.8, 245760 
389.9, 245760 
390, 229376 
390.1, 229376 
390.2, 229376 
390.3, 229376 
390.4, 229376 
390.5, 229376 
390.6, 229376 
390.7, 229376 
390.8, 229376 
390.9, 229376 
391, 229376 
391.1, 229376 
391.2, 229376 
391.3, 262144 
391.4, 262144 
391.5, 262144 
391.6, 262144 
391.7, 262144 
391.8, 262144 
391.9, 245760 
392, 245760 
392.1, 262144 
392.2, 245760 
392.3, 245760 
392.4, 245760 
392.5, 245760 
392.6, 245760 
392.7, 245760 
392.8, 245760 
392.9, 229376 
393, 229376 
393.1, 229376 
393.2, 229376 
393.3, 229376 
393.4, 229376 
393.5, 229376 
393.5, 229376 
393.7, 229376 
393.8, 229376 
393.9, 180224 
394, 147456 
394.1, 180224 
394.2, 229376 
394.3, 212992 
394.4, 229376 
394.5, 229376 
394.6, 229376 
394.7, 229376 
394.8, 229376 
394.9, 229376 
395, 229376 
395.1, 229376 
395.2, 229376 
395.3, 229376 
395.4, 229376 
395.5, 229376 
395.6, 229376 
395.7, 229376 
395.8, 229376 
395.9, 229376 
396, 229376 
396.1, 229376 
396.2, 229376 
396.3, 245760 
396.4, 245760 
396.5, 245760 
396.6, 245760 
396.7, 245760 
396.8, 245760 
396.9, 245760 
397, 245760 
397.1, 229376 
397.2, 229376 
397.3, 229376 
397.4, 229376 
397.5, 229376 
397.6, 245760 
397.7, 245760 
397.8, 245760 
397.9, 229376 
398, 212992 
398.1, 212992 
398.2, 212992 
398.3, 212992 
398.4, 212992 
398.5, 212992 
398.6, 229376 
398.7, 229376 
398.8, 229376 
398.9, 229376 
399, 229376 
399.1, 229376 
399.2, 229376 
399.3, 245760 
399.4, 229376 
399.5, 229376 
399.6, 212992 
399.7, 212992 
399.701, 196608 
399.9, 196608 
400, 196608 
400.1, 196608 
400.2, 212992 
400.3, 212992 
400.3, 212992 
400.5, 212992 
400.6, 196608 
400.7, 196608 
400.8, 196608 
400.9, 229376 
401, 229376 
401.1, 212992 
401.2, 196608 
401.3, 229376 
401.4, 245760 
401.5, 245760 
401.6, 245760 
401.7, 245760 
401.8, 245760 
401.9, 245760 
402, 245760 
402.1, 245760 
402.2, 245760 
402.3, 245760 
402.4, 245760 
402.5, 245760 
402.6, 245760 
402.7, 245760 
402.8, 262144 
402.9, 262144 
403, 262144 
403.1, 245760 
403.2, 229376 
403.3, 229376 
403.4, 229376 
403.5, 229376 
403.6, 245760 
403.601, 212992 
403.8, 212992 
403.9, 212992 
404, 229376 
404.1, 212992 
404.2, 212992 
404.3, 212992 
404.4, 229376 
404.5, 245760 
404.6, 229376 
404.7, 229376 
404.8, 212992 
404.9, 212992 
405, 212992 
405.1, 212992 
405.101, 229376 
405.3, 229376 
405.4, 229376 
405.5, 212992 
405.6, 212992 
405.7, 229376 
405.8, 229376 
405.9, 212992 
406, 196608 
406.1, 196608 
406.2, 212992 
406.3, 212992 
406.4, 212992 
406.5, 212992 
406.6, 196608 
406.7, 212992 
406.8, 196608 
406.9, 196608 
407, 229376 
407.1, 229376 
407.2, 229376 
407.3, 245760 
407.4, 229376 
407.5, 229376 
407.6, 229376 
407.7, 212992 
407.8, 212992 
407.9, 212992 
408, 229376 
408.1, 229376 
408.2, 229376 
408.3, 229376 
408.4, 212992 
408.5, 262144 
408.6, 262144 
408.7, 229376 
408.8, 229376 
408.9, 229376 
409, 229376 
409.1, 245760 
409.2, 245760 
409.3, 245760 
409.3, 245760 
409.5, 245760 
409.6, 245760 
409.7, 245760 
409.8, 245760 
409.9, 245760 
410, 245760 
410.1, 262144 
410.2, 262144 
410.3, 262144 
410.4, 262144 
410.5, 262144 
410.6, 262144 
410.7, 262144 
410.8, 262144 
410.9, 262144 
411, 245760 
411.1, 245760 
411.2, 245760 
411.3, 245760 
411.4, 229376 
411.5, 229376 
411.6, 229376 
411.7, 229376 
411.8, 229376 
411.9, 229376 
412, 262144 
412.1, 262144 
412.2, 262144 
412.3, 229376 
412.4, 229376 
412.5, 229376 
412.6, 245760 
412.7, 245760 
412.8, 245760 
412.9, 245760 
413, 245760 
413.1, 229376 
413.401, 229376 
413.511, 262144 
413.601, 262144 
413.8, 262144 
413.9, 262144 
414, 262144 
414.1, 262144 
414.2, 229376 
414.3, 229376 
414.4, 229376 
414.5, 229376 
414.6, 229376 
414.7, 245760 
414.8, 245760 
414.9, 229376 
415, 245760 
415.1, 245760 
415.2, 245760 
415.3, 229376 
415.4, 229376 
415.5, 229376 
415.6, 262144 
415.7, 262144 
415.8, 262144 
415.9, 262144 
416, 229376 
416.1, 229376 
416.2, 229376 
416.3, 229376 
416.4, 229376 
416.5, 229376 
416.6, 229376 
416.7, 229376 
416.8, 229376 
416.9, 229376 
417, 229376 
417.1, 229376 
417.2, 229376 
417.202, 229376 
417.4, 229376 
417.5, 229376 
417.6, 229376 
417.7, 229376 
417.8, 229376 
417.9, 229376 
418, 229376 
418.1, 229376 
418.2, 229376 
418.3, 212992 
418.4, 212992 
418.5, 212992 
418.6, 212992 
418.7, 212992 
418.8, 212992 
418.9, 212992 
418.9, 212992 
419.1, 229376 
419.2, 229376 
419.3, 229376 
419.4, 245760 
419.5, 262144 
419.6, 262144 
419.7, 229376 
419.8, 229376 
419.9, 229376 
420, 229376 
420.1, 229376 
420.2, 229376 
420.3, 229376 
420.4, 229376 
420.5, 245760 
420.6, 245760 
420.7, 245760 
420.8, 245760 
420.9, 245760 
421, 245760 
421.1, 245760 
421.2, 245760 
421.3, 245760 
421.4, 245760 
421.5, 212992 
421.6, 212992 
421.7, 212992 
421.8, 212992 
421.9, 212992 
422, 212992 
422.1, 196608 
422.2, 196608 
422.3, 196608 
422.4, 196608 
422.5, 212992 
422.6, 212992 
422.7, 212992 
422.8, 212992 
422.9, 212992 
423, 212992 
423.1, 229376 
423.2, 212992 
423.3, 212992 
423.4, 229376 
423.5, 212992 
423.6, 212992 
423.7, 229376 
423.8, 229376 
423.9, 229376 
424, 229376 
424.1, 229376 
424.2, 229376 
424.3, 229376 
424.4, 229376 
424.5, 229376 
424.6, 212992 
424.7, 229376 
424.701, 212992 
424.9, 212992 
425, 212992 
425.1, 212992 
425.2, 212992 
425.3, 245760 
425.4, 245760 
425.5, 245760 
425.6, 245760 
425.7, 245760 
425.8, 245760 
425.9, 245760 
426, 245760 
426.1, 245760 
426.2, 212992 
426.3, 212992 
426.4, 229376 
426.5, 229376 
426.6, 229376 
426.7, 229376 
426.7, 229376 
426.8, 229376 
427, 229376 
427.1, 229376 
427.2, 229376 
427.3, 245760 
427.4, 245760 
427.5, 245760 
427.6, 245760 
427.7, 245760 
427.8, 245760 
427.9, 245760 
428, 245760 
428.1, 245760 
428.2, 245760 
428.3, 229376 
428.4, 229376 
428.5, 229376 
428.6, 229376 
428.7, 229376 
428.8, 262144 
428.9, 262144 
429, 262144 
429.1, 262144 
429.2, 262144 
429.3, 229376 
429.4, 212992 
429.5, 229376 
429.6, 212992 
429.7, 212992 
429.8, 229376 
429.9, 229376 
430, 245760 
430.1, 229376 
430.2, 229376 
430.3, 229376 
430.4, 229376 
430.5, 229376 
430.6, 229376 
430.7, 229376 
430.8, 229376 
430.9, 229376 
431, 229376 
431.1, 212992 
431.2, 212992 
431.3, 212992 
431.3, 212992 
431.5, 212992 
431.6, 212992 
431.7, 229376 
431.7, 212992 
431.9, 212992 
432, 229376 
432.1, 212992 
432.1, 212992 
432.3, 212992 
432.4, 212992 
432.5, 245760 
432.6, 229376 
432.7, 212992 
432.8, 212992 
432.9, 212992 
433, 212992 
433.1, 212992 
433.2, 212992 
433.3, 212992 
433.4, 212992 
433.5, 212992 
433.6, 229376 
433.7, 212992 
433.8, 212992 
433.9, 212992 
434, 212992 
434.1, 212992 
434.2, 229376 
434.3, 229376 
434.4, 229376 
434.5, 245760 
434.6, 212992 
434.7, 229376 
434.8, 245760 
434.9, 212992 
435, 229376 
435.1, 229376 
435.2, 229376 
435.3, 229376 
435.4, 229376 
435.5, 212992 
435.6, 212992 
435.7, 229376 
435.8, 229376 
435.9, 229376 
436, 229376 
436.1, 229376 
436.2, 229376 
436.3, 229376 
436.4, 212992 
436.5, 229376 
436.6, 229376 
436.7, 229376 
436.8, 229376 
436.9, 229376 
437, 229376 
437.1, 245760 
437.2, 229376 
437.3, 229376 
437.4, 245760 
437.5, 245760 
437.6, 229376 
437.7, 229376 
437.8, 245760 
437.9, 245760 
438, 245760 
438.1, 245760 
438.2, 245760 
438.3, 245760 
438.4, 245760 
438.5, 245760 
438.6, 245760 
438.7, 245760 
438.8, 245760 
438.9, 245760 
439, 245760 
439.1, 245760 
439.2, 245760 
439.3, 245760 
439.4, 245760 
439.5, 245760 
439.6, 245760 
439.7, 245760 
439.8, 245760 
439.9, 245760 
440, 245760 
440.1, 245760 
440.2, 229376 
440.3, 229376 
440.4, 196608 
440.5, 229376 
440.6, 229376 
440.7, 229376 
440.8, 262144 
440.9, 262144 
441, 229376 
441.1, 229376 
441.2, 229376 
441.3, 229376 
441.4, 229376 
441.5, 229376 
441.6, 229376 
441.7, 229376 
441.8, 229376 
441.9, 229376 
442, 229376 
442.1, 229376 
442.2, 229376 
442.3, 229376 
442.4, 229376 
442.5, 229376 
442.6, 229376 
442.7, 245760 
442.8, 245760 
442.9, 245760 
443, 245760 
443.1, 245760 
443.2, 245760 
443.3, 245760 
443.4, 245760 
443.5, 245760 
443.6, 245760 
443.7, 245760 
443.8, 229376 
443.9, 229376 
444, 229376 
444.1, 229376 
444.2, 229376 
444.3, 229376 
444.4, 229376 
444.5, 229376 
444.6, 262144 
444.7, 262144 
444.8, 262144 
444.9, 262144 
445, 262144 
445.1, 262144 
445.2, 262144 
445.3, 262144 
445.4, 262144 
445.5, 262144 
445.6, 229376 
445.7, 229376 
445.8, 229376 
445.9, 229376 
446, 229376 
446.1, 229376 
446.2, 212992 
446.3, 229376 
446.4, 229376 
446.5, 212992 
446.6, 212992 
446.7, 212992 
446.8, 196608 
446.9, 212992 
447, 212992 
447.1, 212992 
447.2, 245760 
447.3, 245760 
447.4, 245760 
447.5, 245760 
447.6, 245760 
447.7, 245760 
447.8, 245760 
447.9, 245760 
448, 245760 
448.1, 245760 
448.2, 245760 
448.3, 245760 
448.4, 245760 
448.5, 245760 
448.6, 245760 
448.7, 245760 
448.8, 245760 
448.9, 245760 
449, 229376 
449.1, 262144 
449.2, 262144 
449.3, 262144 
449.4, 262144 
449.5, 262144 
449.6, 262144 
449.7, 262144 
449.8, 262144 
449.801, 262144 
450, 262144 
450.1, 262144 
450.2, 262144 
450.3, 262144 
450.4, 262144 
450.5, 262144 
450.6, 262144 
450.7, 262144 
450.8, 262144 
450.9, 262144 
451, 262144 
451.1, 262144 
451.2, 262144 
451.3, 262144 
451.4, 262144 
451.5, 262144 
451.6, 262144 
451.7, 262144 
451.8, 262144 
451.9, 262144 
452, 262144 
452.1, 262144 
452.2, 262144 
452.3, 262144 
452.4, 262144 
452.5, 262144 
452.6, 262144 
452.7, 262144 
452.8, 262144 
452.9, 262144 
453, 262144 
453.1, 262144 
453.2, 262144 
453.3, 262144 
453.4, 262144 
453.5, 262144 
453.6, 262144 
453.7, 262144 
453.8, 262144 
453.9, 262144 
454, 262144 
454.1, 262144 
454.2, 262144 
454.3, 262144 
454.4, 262144 
454.5, 262144 
454.6, 262144 
454.7, 262144 
454.8, 262144 
454.9, 262144 
455, 262144 
455.1, 262144 
455.2, 262144 
455.3, 262144 
455.4, 262144 
455.5, 262144 
455.6, 262144 
455.7, 262144 
455.8, 262144 
455.9, 262144 
456, 262144 
456.1, 262144 
456.2, 262144 
456.3, 262144 
456.4, 262144 
456.5, 262144 
456.6, 262144 
456.7, 262144 
456.8, 262144 
456.9, 262144 
457, 262144 
457.1, 262144 
457.2, 262144 
457.3, 262144 
457.4, 262144 
457.5, 262144 
457.6, 262144 
457.7, 262144 
457.8, 262144 
457.9, 262144 
458, 262144 
458.1, 262144 
458.2, 262144 
458.3, 262144 
458.4, 262144 
458.5, 262144 
458.6, 262144 
458.7, 262144 
458.8, 262144 
458.9, 262144 
459, 262144 
459.1, 262144 
459.2, 262144 
459.3, 262144 
459.4, 262144 
459.5, 262144 
459.6, 262144 
459.7, 262144 
459.8, 262144 
459.9, 262144 
460, 262144 
460.1, 262144 
460.2, 262144 
460.3, 262144 
460.4, 262144 
460.5, 262144 
460.6, 262144 
460.7, 262144 
460.8, 262144 
460.9, 262144 
461, 262144 
461.1, 262144 
461.2, 245760 
461.3, 262144 
461.4, 262144 
461.5, 262144 
461.6, 262144 
461.7, 262144 
461.8, 262144 
461.9, 262144 
462, 262144 
462.1, 262144 
462.2, 262144 
462.3, 262144 
462.4, 262144 
462.5, 262144 
462.6, 262144 
462.7, 262144 
462.8, 262144 
462.9, 262144 
463, 262144 
463.1, 262144 
463.2, 262144 
463.3, 262144 
463.4, 262144 
463.5, 262144 
463.6, 262144 
463.7, 262144 
463.8, 262144 
463.9, 262144 
464, 262144 
464.1, 262144 
464.2, 262144 
464.3, 262144 
464.4, 262144 
464.5, 262144 
464.6, 262144 
464.7, 262144 
464.8, 262144 
};

==> img/raw_datapoints/ul1500-odom-occ.txt <==
\addplot [color=matlabRed, line width=1pt]
  table [col sep=comma]
{
0.700867, 262144
0.80081, 262144
0.940284, 262144
1.00068, 262144
1.10064, 262144
1.30046, 262144
1.30046, 262144
1.40073, 262144
1.5004, 262144
1.701, 262144
1.80108, 262144
1.90112, 262144
2.00111, 262144
2.10108, 262144
2.20104, 262144
2.30089, 262144
2.40094, 262144
2.50086, 262144
2.60091, 262144
2.70086, 262144
2.80063, 262144
2.90056, 262144
3.00049, 262144
3.10056, 262144
3.20051, 262144
3.30037, 262144
3.40039, 262144
3.50037, 262144
3.60035, 262144
3.70038, 262144
3.80036, 262144
3.90088, 262144
4.10098, 262144
4.201, 262144
4.30101, 262144
4.5009, 262144
4.60098, 262144
4.70101, 262144
4.80105, 262144
4.80105, 262144
5.1, 262144
5.2, 262144
5.3, 262144
5.4, 262144
5.5, 262144
5.6, 262144
5.7, 262144
5.8, 262144
5.9, 262144
6, 262144
6.1, 262144
6.2, 262144
6.3, 262144
6.4, 262144
6.5, 262144
6.6, 262144
6.7, 262144
6.8, 262144
6.9, 262144
7, 262144
7.1, 262144
7.2, 262144
7.3, 262144
7.4, 262144
7.5, 262144
7.6, 262144
7.7, 262144
7.8, 262144
7.9, 262144
8, 262144
8.1, 262144
8.2, 262144
8.3, 262144
8.4, 262144
8.5, 262144
8.6, 262144
8.7, 262144
8.8, 262144
8.9, 262144
9, 262144
9.1, 262144
9.2, 262144
9.2, 262144
9.4, 262144
9.5, 262144
9.5, 262144
9.6, 262144
9.7, 262144
9.9, 262144
9.9, 262144
10, 262144
10.1, 262144
10.3, 262144
10.3, 262144
10.4, 262144
10.5, 262144
10.6, 262144
10.7, 262144
10.8, 262144
11, 262144
11.1, 262144
11.1, 262144
11.2, 262144
11.3, 262144
11.4, 262144
11.5, 262144
11.6, 262144
11.7, 262144
11.8, 262144
11.9, 262144
12.1, 262144
12.2, 262144
12.2, 262144
12.4, 262144
12.4, 262144
12.5, 262144
12.7, 262144
12.7, 262144
12.8, 262144
12.9, 262144
13, 262144
13.2, 262144
13.3, 262144
13.4, 262144
13.5, 262144
13.6, 262144
13.7, 262144
13.7, 262144
13.9, 262144
13.9, 262144
14, 262144
14.2, 262144
14.3, 262144
14.4, 262144
14.5, 262144
14.5, 262144
14.6, 262144
14.7, 262144
14.8, 262144
14.9, 262144
15, 262144
15.1, 262144
15.2, 262144
15.3, 262144
15.4, 262144
15.5, 262144
15.6, 262144
15.7, 262144
15.9, 262144
15.9, 262144
16.1, 262144
16.2, 262144
16.3, 262144
16.4, 262144
16.5, 262144
16.5, 262144
16.6, 262144
16.7, 262144
16.8, 262144
16.9, 262144
17, 262144
17.1, 262144
17.2, 262144
17.3, 262144
17.4, 262144
17.5, 262144
17.6, 262144
17.8, 262144
17.9, 262144
18, 262144
18.1, 262144
18.2, 262144
18.2, 262144
18.4, 262144
18.4, 262144
18.5, 262144
18.6, 262144
18.7, 262144
18.8, 262144
18.9, 262144
19, 262144
19.1, 262144
19.2, 262144
19.3, 262144
19.4, 262144
19.5, 262144
19.7, 262144
19.8, 262144
19.9, 262144
20, 262144
20.1, 262144
20.2, 262144
20.3, 262144
20.3, 262144
20.4, 262144
20.5, 262144
20.6, 262144
20.7, 262144
20.8, 262144
20.9, 262144
21, 262144
21.1, 262144
21.2, 262144
21.3, 262144
21.4, 262144
21.6, 262144
21.7, 262144
21.8, 262144
21.9, 262144
22, 262144
22.1, 262144
22.2, 262144
22.2, 262144
22.3, 262144
22.4, 262144
22.5, 262144
22.6, 262144
22.7, 262144
22.8, 262144
22.9, 262144
23, 262144
23.1, 262144
23.2, 262144
23.3, 262144
23.5, 262144
23.5, 262144
23.7, 262144
23.8, 262144
23.9, 262144
24, 262144
24, 262144
24.1, 262144
24.2, 262144
24.3, 262144
24.4, 262144
24.5, 262144
24.6, 262144
24.7, 262144
24.8, 262144
24.9, 262144
25, 262144
25.1, 262144
25.2, 262144
25.4, 262144
25.5, 262144
25.6, 262144
25.7, 262144
25.8, 262144
25.9, 262144
26, 262144
26, 262144
26.1, 262144
26.2, 262144
26.3, 262144
26.4, 262144
26.5, 262144
26.6, 262144
26.7, 262144
26.8, 262144
26.9, 262144
27, 262144
27.1, 262144
27.3, 262144
27.4, 262144
27.5, 262144
27.6, 262144
27.7, 262144
27.8, 245760
27.9, 245760
27.9, 245760
28, 245760
28.1, 245760
28.2, 245760
28.3, 245760
28.4, 245760
28.5, 245760
28.6, 245760
28.7, 245760
28.8, 245760
28.9, 245760
29, 245760
29.2, 245760
29.3, 245760
29.4, 245760
29.5, 245760
29.6, 245760
29.7, 245760
29.8, 245760
29.8, 245760
29.9, 245760
30, 245760
30.1, 245760
30.2, 245760
30.3, 245760
30.4, 245760
30.5, 245760
30.6, 245760
30.7, 245760
30.8, 245760
30.9, 245760
31.1, 245760
31.2, 245760
31.3, 245760
31.4, 245760
31.5, 245760
31.5, 245760
31.6, 245760
31.7, 245760
31.8, 245760
31.9, 245760
32, 245760
32.1, 245760
32.2, 245760
32.3, 245760
32.4, 245760
32.5, 245760
32.6, 245760
32.7, 245760
32.8, 245760
33, 245760
33.1, 245760
33.2, 245760
33.3, 245760
33.4, 245760
33.5, 245760
33.5, 245760
33.6, 245760
33.7, 245760
33.8, 245760
33.9, 245760
34, 245760
34.1, 245760
34.2, 245760
34.3, 245760
34.4, 245760
34.5, 245760
34.6, 245760
34.7, 245760
34.9, 245760
34.9, 245760
35, 245760
35.2, 245760
35.3, 245760
35.4, 245760
35.5, 245760
35.6, 245760
35.7, 245760
35.7, 245760
35.8, 245760
35.9, 245760
36, 245760
36.1, 245760
36.2, 245760
36.3, 245760
36.4, 245760
36.5, 245760
36.6, 245760
36.7, 245760
36.9, 245760
36.9, 245760
37.1, 245760
37.1, 245760
37.2, 245760
37.4, 245760
37.4, 245760
37.5, 245760
37.6, 245760
37.7, 245760
37.8, 245760
37.9, 245760
38, 245760
38.1, 245760
38.2, 245760
38.3, 245760
38.4, 245760
38.5, 245760
38.7, 245760
38.8, 245760
38.8, 229376
39, 229376
39, 229376
39.2, 229376
39.2, 229376
39.3, 229376
39.4, 229376
39.5, 229376
39.6, 229376
39.7, 229376
39.8, 229376
39.9, 229376
40, 229376
40.1, 229376
40.2, 229376
40.3, 229376
40.4, 229376
40.6, 229376
40.7, 229376
40.8, 229376
40.9, 229376
41, 229376
41.1, 229376
41.2, 229376
41.3, 229376
41.3, 229376
41.4, 229376
41.5, 229376
41.6, 229376
41.7, 229376
41.8, 229376
41.9, 229376
42, 229376
42.1, 229376
42.2, 229376
42.3, 229376
42.5, 229376
42.6, 229376
42.7, 196608
42.8, 147456
42.9, 147456
43, 212992
43.1, 229376
43.1, 229376
43.2, 245760
43.3, 245760
43.4, 245760
43.5, 245760
43.6, 245760
43.7, 245760
43.8, 245760
43.9, 245760
44, 245760
44.1, 245760
44.2, 245760
44.4, 245760
44.5, 245760
44.6, 245760
44.7, 245760
44.8, 245760
44.9, 245760
44.9, 245760
45, 245760
45.2, 245760
45.3, 245760
45.3, 245760
45.4, 245760
45.5, 245760
45.6, 245760
45.7, 245760
45.8, 245760
45.9, 245760
46, 245760
46.1, 245760
46.3, 245760
46.4, 245760
46.5, 245760
46.6, 245760
46.7, 245760
46.7, 245760
46.9, 245760
47, 245760
47, 245760
47.1, 262144
47.2, 262144
47.3, 262144
47.4, 262144
47.5, 262144
47.6, 262144
47.7, 262144
47.8, 262144
47.9, 262144
48, 262144
48.2, 262144
48.2, 262144
48.4, 245760
48.5, 245760
48.6, 245760
48.7, 245760
48.8, 245760
48.8, 245760
48.9, 245760
49, 245760
49.1, 245760
49.2, 245760
49.3, 245760
49.4, 245760
49.5, 245760
49.6, 245760
49.7, 245760
49.8, 245760
49.9, 245760
50.1, 245760
50.2, 245760
50.3, 245760
50.4, 245760
50.5, 245760
50.6, 245760
50.7, 245760
50.7, 245760
50.8, 245760
50.9, 245760
51, 245760
51.1, 245760
51.2, 229376
51.3, 229376
51.4, 229376
51.5, 229376
51.6, 229376
51.7, 229376
51.8, 229376
52, 262144
52.1, 262144
52.2, 262144
52.3, 229376
52.4, 229376
52.5, 229376
52.6, 229376
52.6, 245760
52.7, 245760
52.8, 245760
52.9, 229376
53, 229376
53.1, 229376
53.2, 229376
53.3, 262144
53.4, 262144
53.5, 262144
53.6, 262144
53.7, 262144
53.8, 229376
54, 229376
54.1, 229376
54.2, 229376
54.3, 229376
54.4, 229376
54.5, 229376
54.5, 229376
54.6, 229376
54.7, 229376
54.8, 229376
54.9, 229376
55, 245760
55.1, 245760
55.2, 245760
55.3, 245760
55.4, 245760
55.5, 245760
55.6, 245760
55.8, 245760
55.8, 245760
56, 245760
56.1, 245760
56.2, 245760
56.2, 245760
56.4, 245760
56.4, 245760
56.5, 245760
56.6, 245760
56.7, 245760
56.8, 245760
56.9, 245760
57, 245760
57.1, 245760
57.2, 245760
57.3, 245760
57.4, 245760
57.5, 245760
57.7, 245760
57.8, 245760
57.9, 262144
58, 262144
58.1, 262144
58.2, 245760
58.3, 245760
58.3, 245760
58.4, 245760
58.5, 245760
58.6, 245760
58.7, 245760
58.8, 245760
58.9, 245760
59, 245760
59.1, 245760
59.2, 245760
59.3, 245760
59.4, 245760
59.6, 245760
59.7, 245760
59.8, 245760
59.9, 245760
60, 245760
60.1, 245760
60.1, 245760
60.2, 245760
60.3, 245760
60.4, 245760
60.5, 229376
60.6, 229376
60.7, 229376
60.8, 229376
60.9, 262144
61, 229376
61.1, 229376
61.2, 245760
61.3, 245760
61.4, 229376
61.5, 229376
61.6, 229376
61.7, 262144
61.9, 262144
62, 262144
62.1, 262144
62.1, 262144
62.2, 262144
62.3, 229376
62.4, 229376
62.5, 229376
62.6, 229376
62.7, 229376
62.8, 229376
62.9, 229376
63, 229376
63.1, 229376
63.2, 229376
63.4, 229376
63.5, 229376
63.6, 229376
63.7, 229376
63.8, 245760
63.9, 245760
63.9, 245760
64, 245760
64.1, 245760
64.2, 245760
64.3, 245760
64.4, 245760
64.5, 245760
64.6, 245760
64.7, 229376
64.8, 229376
64.9, 229376
65, 229376
65.1, 229376
65.3, 229376
65.4, 262144
65.5, 262144
65.6, 262144
65.7, 262144
65.8, 262144
65.8, 262144
65.9, 229376
66, 229376
66.1, 229376
66.2, 229376
66.3, 229376
66.4, 229376
66.5, 229376
66.6, 229376
66.7, 245760
66.8, 245760
66.9, 245760
67, 245760
67.2, 245760
67.3, 245760
67.4, 245760
67.5, 245760
67.6, 245760
67.7, 245760
67.8, 245760
67.8, 229376
67.9, 229376
68, 229376
68.1, 229376
68.2, 229376
68.3, 229376
68.4, 229376
68.5, 229376
68.6, 229376
68.7, 229376
68.8, 229376
68.9, 245760
69.1, 245760
69.2, 245760
69.3, 245760
69.4, 229376
69.5, 229376
69.6, 229376
69.6, 229376
69.7, 229376
69.8, 229376
69.9, 229376
70, 196608
70.1, 147456
70.2, 212992
70.3, 229376
70.4, 229376
70.5, 245760
70.6, 245760
70.7, 245760
70.8, 245760
71, 245760
71.1, 245760
71.2, 245760
71.3, 245760
71.4, 245760
71.5, 245760
71.5, 245760
71.6, 245760
71.7, 245760
71.8, 245760
71.9, 245760
72, 245760
72.1, 245760
72.2, 229376
72.3, 229376
72.4, 229376
72.5, 229376
72.6, 245760
72.7, 245760
72.9, 245760
73, 245760
73.1, 245760
73.2, 245760
73.3, 245760
73.4, 245760
73.4, 245760
73.5, 245760
73.6, 245760
73.7, 245760
73.8, 229376
73.9, 229376
74, 229376
74.1, 229376
74.2, 229376
74.3, 229376
74.4, 229376
74.5, 229376
74.6, 229376
74.8, 262144
74.9, 262144
75, 262144
75, 262144
75.1, 262144
75.3, 262144
75.3, 262144
75.4, 229376
75.5, 229376
75.6, 229376
75.7, 229376
75.8, 229376
75.9, 229376
76, 229376
76.1, 245760
76.2, 245760
76.3, 245760
76.4, 245760
76.5, 245760
76.7, 245760
76.8, 245760
76.9, 245760
76.9, 245760
77, 245760
77.1, 245760
77.2, 245760
77.3, 229376
77.4, 229376
77.5, 229376
77.6, 229376
77.7, 229376
77.8, 229376
77.9, 229376
78, 229376
78.1, 229376
78.2, 229376
78.3, 229376
78.4, 229376
78.6, 229376
78.7, 229376
78.7, 229376
78.9, 262144
79, 262144
79.1, 262144
79.1, 262144
79.2, 262144
79.3, 262144
79.4, 262144
79.5, 229376
79.6, 229376
79.7, 229376
79.8, 245760
79.9, 229376
80, 212992
80.1, 212992
80.2, 245760
80.3, 229376
80.4, 229376
80.6, 229376
80.7, 245760
80.7, 245760
80.8, 245760
80.9, 245760
81, 245760
81.1, 245760
81.2, 245760
81.3, 245760
81.4, 245760
81.5, 245760
81.6, 245760
81.7, 245760
81.8, 262144
81.9, 262144
82, 262144
82.1, 262144
82.2, 262144
82.3, 262144
82.5, 262144
82.6, 262144
82.6, 262144
82.7, 245760
82.8, 245760
82.9, 245760
83, 229376
83.1, 229376
83.2, 229376
83.3, 229376
83.4, 229376
83.5, 229376
83.6, 229376
83.7, 229376
83.8, 262144
83.9, 262144
84, 262144
84.1, 262144
84.3, 229376
84.4, 229376
84.5, 229376
84.6, 245760
84.7, 245760
84.8, 245760
84.8, 245760
84.9, 245760
85, 245760
85.1, 229376
85.2, 229376
85.3, 229376
85.4, 229376
85.5, 229376
85.6, 229376
85.7, 229376
85.8, 262144
85.9, 262144
86, 262144
86.2, 262144
86.3, 262144
86.4, 262144
86.5, 262144
86.6, 262144
86.6, 229376
86.7, 229376
86.8, 229376
86.9, 229376
87, 245760
87.1, 245760
87.2, 245760
87.3, 245760
87.4, 245760
87.5, 245760
87.6, 229376
87.7, 229376
87.8, 229376
87.9, 262144
88.1, 262144
88.2, 229376
88.3, 229376
88.4, 229376
88.5, 229376
88.6, 229376
88.6, 229376
88.7, 245760
88.8, 245760
88.9, 245760
89, 245760
89.1, 245760
89.2, 245760
89.3, 262144
89.4, 262144
89.5, 262144
89.6, 262144
89.7, 262144
89.8, 262144
90, 262144
90.1, 262144
90.2, 262144
90.3, 262144
90.3, 245760
90.4, 245760
90.5, 245760
90.6, 245760
90.7, 245760
90.8, 245760
90.9, 245760
91, 245760
91.1, 245760
91.2, 229376
91.3, 229376
91.4, 229376
91.5, 229376
91.6, 262144
91.7, 262144
91.8, 262144
92, 229376
92.1, 229376
92.1, 245760
92.3, 245760
92.3, 245760
92.4, 245760
92.5, 229376
92.6, 229376
92.7, 229376
92.8, 262144
92.9, 262144
93, 262144
93.1, 262144
93.2, 262144
93.3, 262144
93.4, 262144
93.5, 262144
93.6, 229376
93.8, 229376
93.9, 229376
94, 229376
94.1, 229376
94.2, 229376
94.3, 229376
94.3, 229376
94.4, 245760
94.5, 245760
94.6, 245760
94.7, 245760
94.8, 245760
94.9, 245760
95, 229376
95.1, 229376
95.2, 229376
95.3, 229376
95.4, 262144
95.5, 262144
95.7, 262144
95.8, 229376
95.9, 229376
96, 229376
96.1, 229376
96.2, 229376
96.2, 229376
96.3, 229376
96.4, 229376
96.5, 229376
96.6, 245760
96.7, 245760
96.8, 245760
96.9, 262144
97, 262144
97.1, 262144
97.2, 262144
97.3, 262144
97.4, 262144
97.6, 262144
97.7, 245760
97.8, 245760
97.8, 245760
97.9, 245760
98, 245760
98.1, 245760
98.2, 245760
98.3, 245760
98.4, 245760
98.5, 245760
98.6, 245760
98.7, 245760
98.8, 245760
98.9, 245760
99, 245760
99.1, 245760
99.2, 229376
99.3, 229376
99.5, 229376
99.6, 229376
99.7, 229376
99.8, 229376
99.9, 262144
99.9, 262144
100.1, 262144
100.1, 229376
100.2, 229376
100.3, 229376
100.4, 229376
100.5, 229376
100.6, 229376
100.7, 229376
100.8, 229376
100.9, 229376
101, 229376
101.1, 229376
101.2, 229376
101.4, 229376
101.5, 229376
101.6, 229376
101.7, 229376
101.7, 229376
101.9, 245760
102, 245760
102, 245760
102.1, 245760
102.2, 245760
102.3, 245760
102.4, 245760
102.5, 245760
102.6, 245760
102.7, 245760
102.8, 245760
102.9, 245760
103, 229376
103.1, 229376
103.2, 229376
103.3, 229376
103.4, 229376
103.5, 229376
103.6, 229376
103.7, 229376
103.9, 262144
103.9, 262144
104, 262144
104.1, 262144
104.2, 262144
104.3, 262144
104.4, 262144
104.5, 229376
104.6, 229376
104.7, 229376
104.8, 229376
104.9, 229376
105, 229376
105.2, 229376
105.3, 229376
105.4, 229376
105.5, 245760
105.6, 245760
105.7, 245760
105.8, 245760
105.9, 245760
105.9, 245760
106, 245760
106.1, 245760
106.2, 245760
106.3, 245760
106.4, 245760
106.5, 245760
106.6, 245760
106.7, 245760
106.8, 245760
106.9, 245760
107.1, 262144
107.2, 245760
107.3, 245760
107.4, 245760
107.5, 245760
107.5, 245760
107.7, 245760
107.8, 245760
107.8, 245760
107.9, 245760
108, 245760
108.1, 245760
108.2, 245760
108.3, 245760
108.4, 245760
108.5, 245760
108.6, 245760
108.7, 229376
108.8, 229376
109, 229376
109.1, 229376
109.2, 229376
109.3, 229376
109.4, 229376
109.4, 262144
109.5, 262144
109.6, 262144
109.7, 262144
109.8, 262144
109.9, 262144
110, 229376
110.1, 229376
110.2, 229376
110.3, 229376
110.4, 229376
110.5, 229376
110.6, 229376
110.7, 229376
110.9, 229376
110.9, 229376
111.1, 229376
111.2, 229376
111.3, 229376
111.4, 229376
111.5, 229376
111.5, 245760
111.6, 245760
111.7, 245760
111.8, 245760
111.9, 245760
112, 245760
112.1, 245760
112.2, 245760
112.3, 245760
112.4, 245760
112.5, 245760
112.6, 245760
112.8, 245760
112.9, 245760
113, 245760
113.1, 245760
113.2, 229376
113.3, 229376
113.3, 229376
113.4, 229376
113.5, 229376
113.6, 229376
113.7, 229376
113.8, 229376
113.9, 229376
114, 229376
114.1, 229376
114.2, 229376
114.3, 262144
114.4, 262144
114.5, 262144
114.7, 262144
114.8, 262144
114.9, 262144
115, 262144
115.1, 262144
115.2, 262144
115.3, 229376
115.4, 229376
115.4, 229376
115.5, 229376
115.6, 229376
115.7, 229376
115.8, 229376
115.9, 229376
116, 229376
116.1, 229376
116.2, 229376
116.3, 229376
116.4, 245760
116.6, 245760
116.7, 245760
116.8, 245760
116.9, 245760
117, 245760
117.1, 245760
117.1, 245760
117.2, 245760
117.3, 245760
117.4, 245760
117.5, 245760
117.6, 245760
117.7, 245760
117.8, 245760
117.9, 245760
118, 245760
118.1, 245760
118.2, 245760
118.3, 245760
118.5, 245760
118.6, 245760
118.7, 245760
118.8, 245760
118.8, 245760
118.9, 245760
119, 245760
119.1, 245760
119.2, 245760
119.3, 245760
119.4, 245760
119.5, 245760
119.6, 245760
119.7, 245760
119.8, 245760
119.9, 245760
120, 245760
120.1, 245760
120.2, 245760
120.4, 245760
120.5, 245760
120.5, 245760
120.7, 245760
120.8, 245760
120.9, 245760
120.9, 245760
121, 245760
121.1, 245760
121.2, 245760
121.3, 245760
121.4, 245760
121.5, 245760
121.6, 245760
121.7, 245760
121.8, 245760
121.9, 245760
122, 245760
122.1, 245760
122.3, 245760
122.4, 245760
122.5, 245760
122.6, 245760
122.7, 245760
122.7, 245760
122.8, 245760
122.9, 245760
123, 245760
123.1, 245760
123.2, 245760
123.3, 245760
123.4, 245760
123.5, 245760
123.6, 245760
123.7, 245760
123.8, 245760
123.9, 245760
124, 245760
124.1, 245760
124.2, 245760
124.4, 245760
124.5, 245760
124.6, 245760
124.6, 245760
124.7, 245760
124.8, 245760
124.9, 245760
125, 245760
125.1, 245760
125.2, 245760
125.3, 245760
125.4, 245760
125.5, 245760
125.6, 245760
125.7, 245760
125.8, 245760
125.9, 245760
126, 245760
126.2, 245760
126.3, 245760
126.4, 245760
126.5, 245760
126.6, 245760
126.6, 245760
126.7, 245760
126.8, 245760
126.9, 245760
127, 245760
127.1, 245760
127.2, 245760
127.3, 245760
127.4, 245760
127.5, 245760
127.6, 245760
127.7, 245760
127.8, 245760
128, 245760
128.1, 245760
128.2, 245760
128.2, 245760
128.4, 245760
128.4, 245760
128.5, 245760
128.6, 245760
128.7, 245760
128.8, 245760
128.9, 245760
129, 245760
129.1, 245760
129.2, 245760
129.3, 245760
129.4, 245760
129.5, 245760
129.6, 245760
129.7, 245760
129.9, 245760
129.9, 245760
130.1, 245760
130.2, 245760
130.3, 245760
130.3, 245760
130.4, 245760
130.5, 245760
130.6, 245760
130.7, 245760
130.8, 245760
130.9, 245760
131, 245760
131.1, 245760
131.2, 245760
131.3, 245760
131.4, 245760
131.5, 245760
131.6, 245760
131.7, 245760
131.9, 245760
132, 245760
132, 245760
132.2, 245760
132.3, 245760
132.3, 245760
132.4, 245760
132.5, 245760
132.6, 245760
132.7, 245760
132.8, 245760
132.9, 245760
133, 245760
133.1, 245760
133.2, 245760
133.3, 245760
133.4, 245760
133.5, 245760
133.7, 245760
133.8, 245760
133.9, 245760
134, 245760
134, 245760
134.1, 245760
134.2, 245760
134.3, 245760
134.4, 245760
134.5, 245760
134.6, 245760
134.7, 245760
134.8, 245760
134.9, 245760
135, 245760
135.1, 245760
135.2, 245760
135.3, 245760
135.4, 245760
135.6, 245760
135.7, 245760
135.8, 245760
135.9, 245760
136, 245760
136, 245760
136.1, 245760
136.2, 245760
136.3, 245760
136.4, 245760
136.5, 245760
136.6, 245760
136.7, 245760
136.8, 245760
136.9, 245760
137, 245760
137.1, 245760
137.2, 245760
137.3, 245760
137.5, 245760
137.6, 245760
137.6, 245760
137.7, 245760
137.9, 245760
137.9, 245760
138, 245760
138.1, 245760
138.2, 245760
138.3, 245760
138.4, 245760
138.5, 245760
138.6, 245760
138.7, 245760
138.8, 245760
138.9, 245760
139, 245760
139.1, 245760
139.2, 245760
139.4, 245760
139.5, 245760
139.6, 245760
139.7, 245760
139.8, 245760
139.9, 245760
140, 245760
140.1, 245760
140.1, 245760
140.2, 245760
140.3, 245760
140.4, 245760
140.5, 245760
140.6, 245760
140.7, 245760
140.8, 245760
140.9, 245760
141, 245760
141.1, 245760
141.3, 245760
141.4, 245760
141.5, 245760
141.6, 245760
141.7, 245760
141.7, 245760
141.9, 245760
141.9, 245760
142.1, 245760
142.1, 245760
142.2, 245760
142.3, 245760
142.4, 245760
142.5, 245760
142.6, 245760
142.7, 245760
142.8, 245760
142.9, 245760
143, 245760
143.2, 245760
143.3, 245760
143.4, 245760
143.5, 245760
143.6, 245760
143.6, 245760
143.7, 245760
143.8, 245760
143.9, 245760
144, 245760
144.1, 245760
144.2, 245760
144.3, 245760
144.4, 245760
144.5, 245760
144.6, 245760
144.7, 245760
144.8, 245760
144.9, 245760
145.1, 245760
145.2, 245760
145.3, 245760
145.4, 245760
145.5, 245760
145.5, 245760
145.6, 245760
145.7, 245760
145.8, 245760
145.9, 245760
146, 245760
146.1, 245760
146.2, 245760
146.3, 245760
146.4, 245760
146.5, 245760
146.6, 245760
146.7, 245760
146.8, 245760
147, 229376
147.1, 229376
147.2, 229376
147.3, 229376
147.3, 229376
147.5, 229376
147.5, 229376
147.6, 229376
147.7, 229376
147.8, 229376
147.9, 229376
148, 229376
148.1, 229376
148.2, 229376
148.3, 229376
148.4, 229376
148.5, 229376
148.6, 229376
148.7, 229376
148.9, 229376
149, 229376
149.1, 229376
149.2, 229376
149.3, 229376
149.4, 229376
149.4, 262144
149.5, 262144
149.6, 262144
149.7, 262144
149.8, 262144
149.9, 262144
150, 229376
150.1, 229376
150.2, 229376
150.3, 229376
150.4, 245760
150.5, 245760
150.6, 229376
150.8, 229376
150.9, 262144
151, 262144
151.1, 229376
151.1, 229376
151.3, 229376
151.4, 229376
151.5, 229376
151.5, 229376
151.6, 229376
151.7, 229376
151.8, 229376
151.9, 229376
152, 229376
152.1, 229376
152.2, 229376
152.3, 229376
152.4, 229376
152.5, 229376
152.7, 229376
152.7, 229376
152.8, 229376
152.9, 229376
153, 229376
153.1, 229376
153.3, 229376
153.3, 229376
153.4, 229376
153.5, 229376
153.6, 229376
153.7, 229376
153.9, 229376
153.9, 229376
154.1, 245760
154.1, 245760
154.2, 245760
154.3, 245760
154.5, 245760
154.6, 245760
154.7, 245760
154.8, 245760
154.9, 245760
155, 245760
155.1, 245760
155.2, 245760
155.3, 245760
155.4, 245760
155.5, 229376
155.6, 229376
155.7, 229376
155.8, 262144
155.9, 262144
156, 262144
156.1, 361472
156.2, 366592
156.3, 366592
156.4, 369664
156.4, 373760
156.5, 381952
156.6, 384000
156.8, 384000
156.8, 387072
157, 387072
157, 378880
157.2, 378880
157.2, 378880
157.4, 378880
157.5, 384000
157.6, 384000
157.7, 384000
157.8, 382976
157.9, 382976
158, 381952
158.1, 378880
158.2, 378880
158.3, 378880
158.4, 379904
158.5, 380928
158.6, 378880
158.7, 378880
158.8, 378880
158.9, 378880
159, 375808
159.1, 376832
159.2, 376832
159.3, 376832
159.4, 376832
159.5, 376832
159.6, 376832
159.7, 372736
159.8, 376832
159.9, 377856
160, 377856
160.1, 377856
160.2, 377856
160.3, 377856
160.3, 377856
160.5, 376832
160.5, 376832
160.7, 377856
160.7, 377856
160.9, 377856
160.9, 377856
161, 377856
161.1, 378880
161.3, 375808
161.3, 375808
161.5, 374784
161.6, 385024
161.7, 386048
161.8, 387072
161.9, 394240
162, 394240
162.1, 393216
162.2, 393216
162.3, 391168
162.4, 392192
162.5, 392192
162.6, 392192
162.6, 400384
162.8, 400384
162.8, 400384
163, 402432
163, 402432
163.2, 403456
163.3, 404480
163.4, 404480
163.5, 405504
163.6, 401408
163.6, 403456
163.8, 402432
163.9, 404480
164, 409600
164, 406528
164.2, 405504
164.2, 407552
164.4, 405504
164.5, 406528
164.6, 410624
164.6, 412672
164.8, 411648
164.8, 408576
165, 411648
165, 411648
165.2, 410624
165.3, 407552
165.4, 407552
165.5, 406528
165.6, 405504
165.7, 394240
165.8, 398336
165.9, 394240
166, 395264
166.1, 399360
166.2, 399360
166.3, 398336
166.4, 393216
166.5, 391168
166.6, 390144
166.7, 390144
166.7, 393216
166.9, 395264
167, 392192
167.1, 390144
167.1, 394240
167.3, 388096
167.4, 391168
167.5, 387072
167.5, 385024
167.7, 377856
167.7, 390144
167.9, 388096
168, 392192
168.1, 401408
168.1, 398336
168.3, 397312
168.3, 410624
168.5, 401408
168.5, 401408
168.7, 399360
168.7, 401408
168.8, 403456
168.9, 406528
169.1, 396288
169.1, 396288
169.3, 392192
169.4, 395264
169.5, 396288
169.6, 395264
169.7, 389120
169.8, 394240
169.9, 394240
170, 391168
170.1, 386048
170.2, 384000
170.3, 378880
170.4, 377856
170.4, 377856
170.6, 374784
170.7, 374784
170.8, 366592
170.9, 367616
171, 356352
171.1, 354304
171.2, 361472
171.3, 364544
171.4, 368640
171.5, 362496
171.6, 357376
171.7, 354304
171.8, 356352
171.9, 350208
171.9, 355328
172, 357376
172.2, 362496
172.2, 365568
172.4, 369664
172.4, 371712
172.6, 366592
172.6, 364544
172.8, 358400
172.8, 358400
173, 354304
173, 359424
173.2, 358400
173.3, 353280
173.4, 351232
173.5, 355328
173.6, 352256
173.7, 353280
173.7, 353280
173.9, 349184
174, 348160
174.1, 351232
174.2, 352256
174.3, 351232
174.4, 345088
174.5, 338944
174.5, 338944
174.7, 329728
174.7, 329728
174.9, 315392
174.9, 314368
175.1, 316416
175.1, 317440
175.3, 312320
175.4, 311296
175.5, 312320
175.5, 318464
175.6, 317440
175.7, 314368
175.8, 309248
175.9, 305152
176.1, 295936
176.1, 295936
176.3, 299008
176.3, 296960
176.5, 293888
176.5, 293888
176.7, 286720
176.7, 291840
176.9, 286720
176.9, 289792
177.1, 284672
177.2, 275456
177.3, 263168
177.4, 258048
177.5, 256000
177.6, 246784
177.7, 242688
177.8, 236544
177.8, 236544
178, 247808
178.1, 244736
178.2, 249856
178.3, 250880
178.4, 253952
178.5, 249856
178.6, 253952
178.7, 254976
178.8, 251904
178.9, 256000
179, 263168
179.1, 264192
179.2, 265216
179.2, 264192
179.4, 266240
179.5, 268288
179.6, 267264
179.7, 271360
179.8, 270336
179.8, 274432
180, 274432
180.1, 274432
180.2, 279552
180.2, 289792
180.4, 291840
180.4, 290816
180.6, 296960
180.6, 303104
180.8, 310272
180.8, 311296
181, 316416
181.1, 318464
181.2, 320512
181.3, 326656
181.3, 327680
181.4, 334848
181.6, 332800
181.7, 335872
181.7, 336896
181.8, 337920
182, 334848
182.1, 327680
182.1, 328704
182.3, 325632
182.4, 322560
182.4, 320512
182.5, 340992
182.7, 345088
182.8, 346112
182.8, 344064
183, 345088
183, 345088
183.2, 335872
183.2, 338944
183.4, 327680
183.5, 331776
183.5, 334848
183.6, 331776
183.8, 327680
183.9, 319488
183.9, 318464
184, 313344
184.2, 314368
184.3, 303104
184.3, 300032
184.5, 292864
184.6, 289792
184.6, 290816
184.7, 290816
184.9, 282624
185, 278528
185, 281600
185.1, 283648
185.3, 286720
185.4, 285696
185.4, 283648
185.6, 283648
185.7, 277504
185.8, 288768
185.8, 287744
186, 281600
186.1, 280576
186.1, 283648
186.2, 284672
186.4, 283648
186.5, 282624
186.5, 286720
186.6, 292864
186.8, 296960
186.9, 295936
186.9, 304128
187.1, 308224
187.2, 302080
187.2, 309248
187.3, 310272
187.5, 313344
187.6, 321536
187.6, 328704
187.7, 334848
187.9, 333824
188, 339968
188, 340992
188.2, 338944
188.3, 339968
188.3, 343040
188.4, 346112
188.6, 342016
188.7, 342016
188.7, 338944
188.8, 340992
189, 347136
189.1, 347136
189.1, 348160
189.2, 347136
189.4, 342016
189.5, 346112
189.5, 346112
189.7, 346112
189.8, 336896
189.8, 340992
189.9, 325632
190.1, 326656
190.2, 326656
190.2, 327680
190.4, 335872
190.5, 331776
190.6, 322560
190.6, 325632
190.8, 325632
190.9, 325632
190.9, 327680
191, 322560
191.2, 315392
191.3, 316416
191.3, 317440
191.4, 312320
191.6, 313344
191.7, 313344
191.7, 313344
191.9, 316416
192, 318464
192, 318464
192.1, 317440
192.3, 320512
192.4, 321536
192.4, 324608
192.5, 328704
192.7, 325632
192.8, 319488
192.8, 322560
193, 323584
193.1, 328704
193.2, 326656
193.2, 327680
193.3, 324608
193.5, 330752
193.5, 335872
193.6, 340992
193.8, 346112
193.9, 339968
193.9, 340992
194.1, 339968
194.2, 340992
194.3, 348160
194.3, 351232
194.5, 361472
194.6, 364544
194.6, 365568
194.7, 363520
194.9, 366592
195, 370688
195, 372736
195.1, 374784
195.3, 371712
195.4, 374784
195.4, 375808
195.5, 382976
195.7, 380928
195.7, 384000
195.8, 385024
196, 385024
196.1, 379904
196.1, 379904
196.2, 387072
196.4, 385024
196.5, 377856
196.5, 378880
196.6, 374784
196.8, 370688
196.8, 373760
196.9, 380928
197.1, 380928
197.2, 385024
197.2, 384000
197.3, 385024
197.5, 384000
197.6, 398336
197.6, 401408
197.7, 396288
197.9, 382976
198, 373760
198, 373760
198.1, 373760
198.3, 373760
198.3, 372736
198.4, 365568
198.6, 363520
198.7, 365568
198.7, 374784
198.8, 370688
199, 369664
199.1, 367616
199.1, 361472
199.2, 364544
199.4, 364544
199.4, 364544
199.5, 363520
199.7, 354304
199.8, 365568
199.8, 372736
199.9, 379904
200.1, 371712
200.2, 377856
200.2, 382976
200.4, 373760
200.5, 366592
200.5, 370688
200.6, 369664
200.7, 377856
200.9, 373760
200.9, 370688
201, 375808
201.2, 371712
201.3, 373760
201.3, 371712
201.4, 371712
201.6, 363520
201.7, 363520
201.7, 368640
201.9, 363520
202, 369664
202, 376832
202.1, 377856
202.3, 374784
202.4, 381952
202.4, 379904
202.5, 379904
202.7, 388096
202.8, 391168
202.8, 397312
203, 393216
203.1, 392192
203.1, 389120
203.2, 385024
203.3, 387072
203.5, 384000
203.5, 387072
203.6, 388096
203.8, 386048
203.9, 378880
203.9, 382976
204.1, 376832
204.2, 375808
204.2, 379904
204.3, 378880
204.5, 378880
204.6, 369664
204.6, 367616
204.7, 366592
204.9, 378880
205, 378880
205, 384000
205.2, 390144
205.3, 389120
205.4, 393216
205.4, 396288
205.6, 397312
205.6, 399360
205.7, 398336
205.8, 394240
206, 391168
206.1, 395264
206.1, 395264
206.2, 402432
206.4, 409600
206.5, 412672
206.5, 409600
206.6, 406528
206.8, 390144
206.8, 396288
206.9, 390144
207.1, 380928
207.2, 377856
207.2, 381952
207.3, 378880
207.5, 375808
207.6, 367616
207.6, 364544
207.7, 362496
207.9, 356352
207.9, 359424
208, 357376
208.2, 357376
208.3, 356352
208.3, 364544
208.4, 357376
208.6, 352256
208.7, 361472
208.7, 359424
208.8, 368640
209, 370688
209, 370688
209.1, 373760
209.3, 370688
209.4, 374784
209.4, 379904
209.5, 379904
209.7, 379904
209.8, 380928
209.8, 384000
209.9, 378880
210.1, 375808
210.2, 368640
210.2, 373760
210.4, 372736
210.5, 372736
210.5, 370688
210.6, 368640
210.8, 369664
210.9, 372736
210.9, 372736
211, 367616
211.2, 360448
211.3, 359424
211.3, 356352
211.5, 358400
211.6, 355328
211.6, 357376
211.7, 356352
211.9, 355328
212, 358400
212, 362496
212.1, 365568
212.2, 361472
212.4, 337920
212.4, 337920
212.5, 327680
212.7, 315392
212.7, 316416
212.8, 304128
213, 305152
213.1, 305152
213.1, 299008
213.3, 296960
213.4, 296960
213.5, 300032
213.5, 300032
213.6, 300032
213.8, 297984
213.9, 295936
213.9, 295936
214.1, 300032
214.2, 296960
214.2, 296960
214.3, 301056
214.5, 299008
214.6, 288768
214.6, 293888
214.7, 292864
214.9, 295936
215, 292864
215, 295936
215.2, 290816
215.3, 290816
215.3, 293888
215.4, 292864
215.6, 287744
215.7, 291840
215.7, 291840
215.8, 296960
216, 293888
216.1, 296960
216.1, 293888
216.2, 289792
216.4, 284672
216.4, 288768
216.5, 288768
216.7, 287744
216.8, 291840
216.8, 291840
216.9, 289792
217.1, 288768
217.2, 292864
217.2, 296960
217.3, 301056
217.4, 304128
217.6, 292864
217.6, 295936
217.8, 300032
217.9, 300032
217.9, 296960
218, 296960
218.2, 302080
218.3, 302080
218.3, 314368
218.4, 324608
218.6, 325632
218.7, 322560
218.7, 325632
218.8, 325632
218.9, 321536
219, 319488
219.1, 319488
219.2, 326656
219.3, 324608
219.4, 327680
219.5, 331776
219.7, 331776
219.8, 335872
219.8, 335872
220, 329728
220.1, 329728
220.1, 330752
220.2, 331776
220.3, 333824
220.5, 330752
220.5, 332800
220.6, 333824
220.8, 336896
220.9, 332800
220.9, 333824
221.1, 332800
221.2, 333824
221.2, 333824
221.3, 329728
221.4, 338944
221.6, 333824
221.6, 333824
221.7, 330752
221.9, 329728
222, 327680
222, 327680
222.1, 327680
222.2, 324608
222.4, 323584
222.4, 328704
222.5, 320512
222.7, 320512
222.7, 320512
222.8, 316416
222.9, 323584
223.1, 315392
223.1, 315392
223.2, 314368
223.4, 310272
223.5, 309248
223.5, 309248
223.6, 309248
223.8, 308224
223.8, 308224
223.9, 308224
224, 312320
224.1, 312320
224.2, 311296
224.3, 311296
224.5, 311296
224.6, 311296
224.6, 312320
224.7, 312320
224.9, 308224
224.9, 308224
225, 309248
225.2, 305152
225.3, 301056
225.3, 301056
225.4, 301056
225.6, 295936
225.6, 300032
225.7, 299008
225.9, 299008
225.9, 299008
226.1, 296960
226.1, 296960
226.3, 296960
226.4, 296960
226.4, 296960
226.5, 297984
226.7, 297984
226.8, 297984
226.8, 297984
226.9, 297984
227.1, 299008
227.2, 299008
227.2, 299008
227.4, 299008
227.5, 299008
227.5, 299008
227.6, 299008
227.7, 299008
227.9, 296960
227.9, 297984
228, 297984
228.2, 297984
228.3, 296960
228.3, 296960
228.4, 296960
228.6, 295936
228.6, 295936
228.7, 295936
228.8, 296960
229, 294912
229, 294912
229.1, 294912
229.3, 294912
229.4, 294912
229.4, 299008
229.5, 299008
229.7, 300032
229.8, 300032
229.8, 300032
230, 300032
230.1, 300032
230.1, 300032
230.2, 300032
230.4, 300032
230.5, 300032
230.5, 300032
230.7, 299008
230.8, 299008
230.9, 299008
230.9, 299008
231, 300032
231.2, 300032
231.2, 301056
231.3, 301056
231.5, 300032
231.6, 300032
231.6, 300032
231.7, 300032
231.9, 300032
232, 300032
232, 300032
232.1, 300032
232.3, 301056
232.3, 301056
232.4, 296960
232.6, 301056
232.7, 301056
232.7, 302080
232.8, 303104
233, 302080
233.1, 302080
233.1, 302080
233.2, 302080
233.4, 302080
233.4, 302080
233.5, 302080
233.7, 306176
233.8, 306176
233.8, 310272
233.9, 310272
234.1, 309248
234.2, 309248
234.2, 310272
234.4, 306176
234.5, 307200
234.6, 307200
234.6, 304128
234.7, 305152
234.8, 304128
234.9, 304128
235, 304128
235.2, 304128
235.3, 311296
235.3, 311296
235.5, 306176
235.6, 306176
235.7, 307200
235.7, 310272
235.8, 309248
236, 309248
236, 309248
236.1, 313344
236.3, 315392
236.4, 316416
236.4, 323584
236.6, 324608
236.7, 325632
236.8, 326656
236.8, 327680
237, 329728
237.1, 328704
237.1, 332800
237.2, 330752
237.4, 330752
237.5, 335872
237.5, 335872
237.6, 336896
237.8, 337920
237.9, 338944
237.9, 338944
238, 335872
238.2, 330752
238.3, 327680
238.3, 328704
238.4, 329728
238.6, 336896
238.6, 336896
238.7, 344064
238.9, 346112
239, 351232
239, 358400
239.1, 364544
239.3, 367616
239.4, 367616
239.4, 371712
239.6, 371712
239.7, 368640
239.7, 373760
239.8, 370688
239.9, 368640
240.1, 356352
240.1, 364544
240.2, 358400
240.4, 343040
240.5, 338944
240.5, 339968
240.6, 337920
240.8, 337920
240.8, 338944
240.9, 338944
241, 338944
241.2, 342016
241.2, 338944
241.3, 335872
241.5, 324608
241.6, 322560
241.6, 323584
241.8, 321536
241.9, 320512
242, 319488
242, 319488
242.1, 319488
242.3, 318464
242.3, 318464
242.4, 312320
242.6, 307200
242.7, 300032
242.7, 306176
242.8, 307200
243, 302080
243.1, 301056
243.1, 297984
243.2, 297984
243.4, 295936
243.4, 292864
243.5, 293888
243.6, 296960
243.8, 295936
243.8, 291840
243.9, 294912
244.1, 290816
244.1, 290816
244.2, 290816
244.3, 293888
244.5, 292864
244.5, 289792
244.6, 288768
244.7, 284672
244.9, 279552
244.9, 286720
245, 286720
245.1, 285696
245.3, 280576
245.3, 280576
245.5, 279552
245.6, 278528
245.6, 277504
245.7, 277504
245.9, 275456
246, 275456
246, 278528
246.1, 277504
246.3, 275456
246.4, 275456
246.4, 275456
246.5, 275456
246.7, 276480
246.8, 279552
246.8, 286720
247, 289792
247, 289792
247.1, 286720
247.2, 285696
247.3, 282624
247.4, 278528
247.5, 273408
247.6, 277504
247.7, 290816
247.9, 285696
248, 283648
248, 286720
248.1, 279552
248.2, 278528
248.3, 272384
248.4, 272384
248.5, 274432
248.6, 275456
248.8, 272384
248.8, 264192
249, 271360
249, 271360
249.1, 271360
249.2, 276480
249.3, 283648
249.4, 279552
249.5, 282624
249.6, 278528
249.7, 276480
249.8, 272384
249.9, 267264
250, 260096
250.1, 264192
250.2, 273408
250.3, 270336
250.4, 278528
250.5, 281600
250.6, 283648
250.7, 287744
250.8, 293888
250.9, 293888
251, 285696
251.1, 275456
251.2, 274432
251.3, 278528
251.4, 282624
251.5, 289792
251.6, 293888
251.7, 285696
251.9, 284672
251.9, 286720
252, 288768
252.1, 290816
252.2, 300032
252.3, 299008
252.4, 308224
252.5, 309248
252.6, 315392
252.7, 315392
252.8, 311296
253, 308224
253.1, 313344
253.2, 313344
253.3, 321536
253.4, 320512
253.5, 322560
253.6, 330752
253.7, 339968
253.8, 344064
253.9, 343040
254, 356352
254.1, 355328
254.2, 355328
254.3, 362496
254.4, 358400
254.5, 349184
254.6, 366592
254.7, 366592
254.8, 379904
254.9, 378880
255, 373760
255.1, 368640
255.2, 367616
255.3, 381952
255.4, 370688
255.5, 369664
255.6, 372736
255.7, 367616
255.8, 357376
255.9, 350208
256, 358400
256.1, 373760
256.3, 371712
256.3, 371712
256.4, 359424
256.5, 346112
256.6, 347136
256.7, 350208
256.8, 340992
256.9, 322560
257, 328704
257.1, 316416
257.2, 312320
257.3, 326656
257.4, 332800
257.5, 328704
257.6, 334848
257.7, 334848
257.8, 330752
257.9, 332800
258, 333824
258.1, 339968
258.2, 342016
258.3, 338944
258.4, 338944
258.5, 336896
258.6, 329728
258.7, 330752
258.8, 320512
258.9, 323584
259, 330752
259.1, 329728
259.2, 339968
259.3, 339968
259.4, 343040
259.5, 344064
259.6, 352256
259.7, 351232
259.8, 351232
259.9, 351232
260, 349184
260.1, 348160
260.2, 345088
260.3, 350208
260.4, 351232
260.5, 351232
260.6, 352256
260.7, 339968
260.8, 342016
260.9, 345088
261, 345088
261.1, 339968
261.2, 335872
261.4, 334848
261.4, 338944
261.5, 346112
261.6, 342016
261.7, 344064
261.8, 345088
261.9, 351232
262, 360448
262.1, 355328
262.2, 351232
262.3, 355328
262.4, 357376
262.5, 359424
262.6, 359424
262.7, 364544
262.8, 364544
262.9, 359424
263, 360448
263.1, 363520
263.2, 361472
263.3, 367616
263.4, 363520
263.5, 363520
263.6, 367616
263.7, 361472
263.8, 358400
263.9, 358400
264, 361472
264.1, 362496
264.2, 360448
264.3, 356352
264.4, 364544
264.5, 367616
264.6, 356352
264.7, 360448
264.8, 364544
264.9, 372736
265, 378880
265.1, 382976
265.2, 380928
265.3, 376832
265.4, 371712
265.5, 374784
265.6, 375808
265.7, 371712
265.8, 367616
265.9, 365568
266, 369664
266.1, 372736
266.2, 375808
266.3, 370688
266.4, 366592
266.5, 362496
266.6, 361472
266.7, 364544
266.8, 364544
266.9, 362496
267, 359424
267.1, 362496
267.2, 369664
267.3, 374784
267.4, 366592
267.5, 358400
267.6, 362496
267.7, 362496
267.8, 358400
267.9, 361472
268, 357376
268.1, 361472
268.2, 356352
268.3, 356352
268.4, 360448
268.5, 360448
268.6, 356352
268.7, 351232
268.8, 347136
268.9, 347136
269, 352256
269.1, 356352
269.2, 355328
269.3, 350208
269.4, 361472
269.5, 357376
269.6, 355328
269.7, 356352
269.8, 347136
270, 349184
270, 343040
270.1, 343040
270.2, 338944
270.3, 336896
270.4, 339968
270.5, 344064
270.6, 337920
270.7, 343040
270.8, 344064
270.9, 337920
271, 338944
271.1, 342016
271.2, 347136
271.3, 347136
271.4, 338944
271.5, 343040
271.6, 350208
271.7, 345088
271.8, 345088
272, 336896
272, 332800
272.1, 334848
272.2, 330752
272.3, 329728
272.4, 329728
272.5, 324608
272.6, 323584
272.7, 322560
272.8, 321536
272.9, 324608
273, 328704
273.1, 323584
273.2, 323584
273.3, 315392
273.4, 317440
273.5, 316416
273.6, 318464
273.7, 317440
273.8, 313344
273.9, 313344
274, 317440
274.1, 312320
274.2, 313344
274.3, 312320
274.4, 320512
274.5, 319488
274.6, 310272
274.7, 316416
274.8, 312320
274.9, 310272
275, 312320
275.1, 309248
275.2, 311296
275.3, 309248
275.4, 306176
275.5, 301056
275.6, 309248
275.7, 300032
275.8, 290816
275.9, 294912
276, 293888
276.1, 293888
276.2, 290816
276.3, 296960
276.4, 308224
276.5, 301056
276.6, 301056
276.7, 301056
276.8, 301056
276.9, 309248
277, 309248
277.1, 319488
277.3, 325632
277.3, 325632
277.4, 325632
277.5, 324608
277.6, 333824
277.7, 333824
277.8, 337920
277.9, 334848
278, 339968
278.1, 335872
278.2, 347136
278.3, 345088
278.4, 343040
278.5, 338944
278.6, 338944
278.7, 337920
278.8, 327680
278.9, 330752
279, 327680
279.1, 327680
279.2, 323584
279.3, 318464
279.4, 318464
279.5, 321536
279.6, 318464
279.7, 323584
279.8, 321536
279.9, 323584
280, 315392
280.1, 313344
280.2, 309248
280.3, 319488
280.4, 319488
280.5, 328704
280.6, 327680
280.7, 325632
280.8, 317440
280.9, 318464
281, 305152
281.1, 306176
281.2, 305152
281.3, 304128
281.4, 300032
281.5, 293888
281.6, 286720
281.7, 275456
281.8, 283648
281.9, 279552
282, 290816
282.1, 282624
282.2, 284672
282.3, 284672
282.4, 283648
282.5, 279552
282.6, 271360
282.7, 274432
282.8, 272384
282.9, 274432
283, 274432
283.1, 275456
283.2, 276480
283.3, 276480
283.4, 261120
283.5, 268288
283.6, 272384
283.7, 275456
283.9, 280576
284, 283648
284.1, 279552
284.2, 274432
284.3, 269312
284.4, 273408
284.5, 265216
284.6, 265216
284.7, 265216
284.8, 270336
284.9, 268288
285, 263168
285.1, 264192
285.2, 272384
285.3, 281600
285.4, 281600
285.5, 283648
285.6, 291840
285.7, 292864
285.8, 295936
285.9, 296960
286, 304128
286.1, 309248
286.2, 325632
286.3, 323584
286.4, 328704
286.5, 342016
286.6, 355328
286.7, 354304
286.8, 353280
286.9, 351232
287, 354304
287.1, 349184
287.2, 344064
287.3, 347136
287.4, 355328
287.5, 362496
287.6, 362496
287.7, 360448
287.9, 361472
287.9, 356352
288, 360448
288.1, 367616
288.2, 370688
288.3, 374784
288.4, 381952
288.5, 384000
288.6, 382976
288.7, 379904
288.8, 381952
288.9, 391168
289, 385024
289.1, 389120
289.2, 389120
289.3, 395264
289.4, 398336
289.5, 393216
289.6, 391168
289.7, 397312
289.8, 396288
289.9, 402432
290.1, 404480
290.1, 402432
290.2, 401408
290.3, 410624
290.4, 412672
290.5, 410624
290.6, 408576
290.7, 406528
290.8, 401408
290.9, 398336
291, 397312
291.1, 411648
291.2, 402432
291.3, 400384
291.4, 397312
291.5, 385024
291.6, 393216
291.7, 396288
291.8, 396288
291.9, 398336
292.1, 403456
292.1, 402432
292.3, 397312
292.4, 393216
292.5, 391168
292.6, 385024
292.7, 388096
292.8, 390144
292.9, 382976
293, 388096
293.2, 390144
293.2, 393216
293.3, 391168
293.4, 389120
293.5, 393216
293.6, 387072
293.7, 385024
293.8, 388096
293.9, 387072
294, 386048
294.1, 387072
294.2, 385024
294.3, 384000
294.4, 381952
294.5, 384000
294.6, 387072
294.7, 384000
294.8, 378880
294.9, 376832
295, 384000
295.1, 381952
295.2, 382976
295.3, 385024
295.4, 392192
295.5, 385024
295.6, 381952
295.7, 386048
295.8, 391168
295.9, 389120
296, 376832
296.1, 371712
296.3, 374784
296.3, 379904
296.5, 382976
296.5, 382976
296.6, 378880
296.7, 378880
296.8, 369664
296.9, 372736
297, 366592
297.1, 364544
297.2, 360448
297.4, 364544
297.4, 365568
297.5, 361472
297.6, 361472
297.7, 361472
297.8, 357376
297.9, 355328
298, 349184
298.1, 347136
298.2, 352256
298.3, 357376
298.5, 334848
298.5, 332800
298.6, 335872
298.7, 334848
298.8, 337920
298.9, 340992
299, 345088
299.1, 336896
299.2, 336896
299.3, 333824
299.4, 340992
299.6, 333824
299.6, 334848
299.7, 340992
299.8, 340992
299.9, 336896
300, 342016
300.1, 342016
300.2, 340992
300.3, 339968
300.4, 339968
300.5, 342016
300.6, 343040
300.7, 351232
300.8, 350208
300.9, 350208
301, 353280
301.1, 351232
301.2, 349184
301.3, 346112
301.4, 342016
301.5, 343040
301.6, 337920
301.7, 345088
301.8, 344064
301.9, 347136
302, 351232
302.1, 352256
302.2, 353280
302.3, 357376
302.4, 357376
302.5, 355328
302.6, 356352
302.7, 354304
302.8, 358400
302.9, 356352
303, 356352
303.1, 363520
303.2, 362496
303.3, 362496
303.4, 359424
303.5, 369664
303.6, 365568
303.7, 364544
303.8, 366592
303.9, 362496
304, 360448
304.1, 362496
304.2, 358400
304.3, 359424
304.4, 355328
304.5, 355328
304.6, 356352
304.7, 358400
304.8, 358400
304.9, 353280
305, 354304
305.1, 353280
305.2, 361472
305.3, 358400
305.4, 358400
305.5, 362496
305.6, 369664
305.7, 374784
305.8, 374784
305.9, 371712
306, 366592
306.1, 366592
306.2, 361472
306.3, 354304
306.4, 351232
306.5, 344064
306.6, 340992
306.7, 343040
306.8, 333824
306.9, 336896
307, 338944
307.1, 337920
307.2, 342016
307.3, 346112
307.4, 340992
307.5, 343040
307.6, 344064
307.7, 345088
307.8, 342016
307.9, 346112
308, 346112
308.1, 346112
308.2, 346112
308.3, 342016
308.4, 343040
308.5, 343040
308.6, 342016
308.7, 344064
308.8, 335872
308.9, 337920
309, 336896
309.1, 334848
309.2, 335872
309.3, 335872
309.4, 334848
309.5, 335872
309.6, 327680
309.7, 325632
309.8, 321536
309.9, 318464
310, 322560
310.1, 322560
310.2, 322560
310.3, 326656
310.4, 326656
310.5, 326656
310.6, 330752
310.7, 336896
310.8, 336896
310.9, 342016
311, 343040
311.1, 347136
311.2, 347136
311.3, 351232
311.4, 365568
311.5, 373760
311.6, 375808
311.7, 379904
311.8, 379904
311.9, 380928
312, 377856
312.1, 376832
312.2, 378880
312.3, 381952
312.4, 380928
312.5, 382976
312.6, 382976
312.7, 384000
312.8, 384000
312.9, 384000
313, 384000
313.1, 385024
313.2, 385024
313.3, 389120
313.4, 391168
313.5, 390144
313.6, 395264
313.7, 394240
313.8, 394240
313.9, 394240
314, 394240
314.1, 398336
314.2, 397312
314.3, 401408
314.4, 401408
314.5, 407552
314.6, 411648
314.7, 417792
314.8, 412672
314.9, 412672
315, 413696
315.1, 413696
315.2, 408576
315.3, 414720
315.4, 415744
315.5, 415744
315.6, 416768
315.7, 411648
315.8, 412672
315.9, 412672
316, 412672
316.1, 412672
316.2, 411648
316.3, 410624
316.4, 407552
316.4, 408576
316.6, 409600
316.7, 409600
316.8, 412672
316.9, 416768
317, 417792
317.1, 407552
317.2, 407552
317.3, 407552
317.4, 407552
317.5, 407552
317.6, 406528
317.7, 412672
317.8, 412672
317.9, 405504
318, 403456
318.1, 402432
318.2, 398336
318.3, 392192
318.4, 391168
318.5, 392192
318.6, 389120
318.7, 393216
318.8, 388096
318.9, 381952
319, 382976
319.1, 380928
319.2, 378880
319.3, 375808
319.4, 375808
319.5, 374784
319.6, 375808
319.7, 374784
319.8, 375808
319.9, 379904
320, 384000
320.1, 385024
320.2, 386048
320.3, 386048
320.4, 379904
320.5, 380928
320.6, 380928
320.7, 392192
320.8, 390144
320.9, 389120
321, 389120
321.1, 385024
321.2, 391168
321.3, 390144
321.4, 381952
321.5, 385024
321.6, 385024
321.7, 375808
321.8, 378880
321.9, 373760
322, 373760
322.1, 375808
322.2, 364544
322.3, 361472
322.4, 368640
322.5, 373760
322.6, 372736
322.7, 373760
322.8, 371712
322.9, 372736
323, 371712
323.1, 368640
323.2, 365568
323.3, 367616
323.4, 360448
323.5, 357376
323.6, 347136
323.7, 349184
323.8, 343040
323.9, 340992
324, 334848
324.1, 331776
324.2, 331776
324.3, 331776
324.4, 337920
324.5, 332800
324.6, 340992
324.7, 337920
324.8, 344064
324.9, 336896
325, 328704
325.1, 326656
325.2, 332800
325.3, 330752
325.4, 326656
325.5, 331776
325.6, 344064
325.7, 344064
325.8, 344064
325.9, 344064
326, 340992
326.1, 339968
326.2, 338944
326.3, 349184
326.4, 366592
326.5, 366592
326.6, 371712
326.7, 365568
326.8, 365568
326.9, 366592
327, 370688
327.1, 369664
327.2, 369664
327.3, 370688
327.4, 367616
327.5, 373760
327.6, 371712
327.7, 368640
327.8, 368640
327.9, 371712
328, 370688
328.1, 367616
328.2, 366592
328.3, 370688
328.4, 371712
328.5, 373760
328.6, 372736
328.7, 368640
328.8, 377856
328.9, 372736
329, 371712
329.1, 376832
329.2, 370688
329.3, 373760
329.4, 392192
329.5, 389120
329.6, 391168
329.7, 390144
329.8, 391168
329.9, 409600
330, 401408
330.1, 397312
330.2, 398336
330.3, 397312
330.4, 400384
330.5, 404480
330.6, 403456
330.7, 404480
330.8, 416768
330.9, 413696
331, 411648
331.1, 414720
331.2, 415744
331.3, 410624
331.4, 410624
331.5, 415744
331.6, 416768
331.7, 417792
331.8, 431104
331.9, 433152
332, 428032
332.1, 427008
332.2, 431104
332.3, 427008
332.4, 421888
332.5, 421888
332.6, 417792
332.7, 415744
332.8, 420864
332.9, 422912
333, 425984
333.1, 425984
333.2, 418816
333.3, 418816
333.4, 419840
333.5, 419840
333.6, 415744
333.7, 411648
333.8, 411648
333.9, 410624
334, 411648
334.1, 411648
334.2, 412672
334.3, 412672
334.4, 413696
334.5, 416768
334.6, 416768
334.7, 413696
334.8, 415744
334.9, 408576
335, 407552
335.1, 407552
335.2, 404480
335.3, 404480
335.4, 402432
335.5, 401408
335.6, 401408
335.7, 402432
335.8, 402432
335.9, 403456
336, 402432
336.1, 407552
336.2, 407552
336.3, 406528
336.4, 405504
336.5, 406528
336.6, 408576
336.7, 408576
336.8, 407552
336.9, 406528
337, 406528
337.1, 407552
337.2, 407552
337.3, 405504
337.4, 402432
337.5, 399360
337.6, 397312
337.7, 397312
337.8, 393216
337.9, 396288
338, 396288
338.1, 397312
338.2, 397312
338.3, 396288
338.4, 396288
338.5, 400384
338.6, 397312
338.7, 397312
338.8, 396288
338.9, 396288
339, 396288
339.1, 393216
339.2, 394240
339.3, 394240
339.4, 403456
339.5, 402432
339.6, 400384
339.7, 400384
339.8, 400384
339.9, 392192
340, 391168
340.1, 389120
340.2, 390144
340.3, 391168
340.4, 394240
340.5, 393216
340.6, 393216
340.7, 395264
340.8, 395264
340.9, 395264
341, 229376
341.2, 229376
341.2, 229376
341.4, 229376
341.4, 229376
341.6, 229376
341.6, 229376
341.8, 229376
341.9, 229376
341.9, 229376
342.1, 237568
342.1, 262144
342.2, 262144
342.3, 262144
342.4, 262144
342.6, 262144
342.6, 262144
342.8, 262144
342.8, 262144
342.9, 262144
343, 262144
343.2, 262144
343.2, 262144
343.3, 262144
343.5, 262144
343.5, 262144
343.7, 262144
343.7, 262144
343.9, 262144
344, 262144
344, 229376
344.2, 229376
344.2, 229376
344.4, 229376
344.4, 229376
344.6, 229376
344.7, 229376
344.7, 229376
344.8, 229376
344.9, 229376
345.1, 229376
345.1, 229376
345.3, 229376
345.4, 229376
345.4, 233472
345.6, 245760
345.6, 245760
345.8, 245760
345.8, 245760
346, 245760
346.1, 245760
346.1, 245760
346.3, 245760
346.3, 245760
346.4, 245760
346.5, 245760
346.6, 245760
346.7, 245760
346.8, 245760
347, 245760
347, 245760
347.2, 245760
347.3, 245760
347.3, 245760
347.5, 245760
347.5, 245760
347.7, 245760
347.7, 245760
347.9, 245760
348, 245760
348, 245760
348.2, 245760
348.2, 245760
348.4, 245760
348.4, 245760
348.6, 245760
348.7, 245760
348.7, 245760
348.9, 245760
348.9, 229376
349, 229376
349.2, 229376
349.2, 229376
349.3, 229376
349.4, 229376
349.5, 229376
349.6, 229376
349.7, 229376
349.8, 229376
349.9, 229376
350.1, 229376
350.2, 229376
350.3, 229376
350.4, 229376
350.4, 229376
350.5, 229376
350.6, 229376
350.7, 229376
350.8, 229376
350.9, 229376
351, 229376
351.1, 229376
351.2, 229376
351.3, 229376
351.5, 229376
351.6, 229376
351.7, 229376
351.8, 229376
351.9, 229376
351.9, 229376
352, 229376
352.1, 229376
352.2, 229376
352.3, 229376
352.4, 229376
352.5, 229376
352.6, 229376
352.7, 229376
352.8, 229376
353, 229376
353.1, 229376
353.2, 229376
353.3, 229376
353.4, 229376
353.4, 229376
353.5, 229376
353.6, 229376
353.7, 229376
353.8, 229376
353.9, 229376
354, 229376
354.1, 229376
354.2, 229376
354.3, 229376
354.4, 229376
354.5, 229376
354.6, 229376
354.7, 229376
354.8, 229376
354.9, 229376
355, 229376
355.1, 229376
355.2, 229376
355.3, 229376
355.4, 229376
355.5, 229376
355.6, 229376
355.7, 229376
355.8, 229376
356, 229376
356.1, 229376
356.2, 229376
356.3, 229376
356.4, 229376
356.4, 229376
356.5, 229376
356.6, 229376
356.7, 229376
356.8, 229376
356.9, 229376
357, 229376
357.1, 229376
357.2, 229376
357.3, 229376
357.4, 229376
357.6, 229376
357.6, 229376
357.8, 229376
357.9, 229376
357.9, 229376
358, 229376
358.1, 229376
358.2, 229376
358.3, 229376
358.4, 229376
358.5, 229376
358.6, 229376
358.7, 229376
358.8, 229376
359, 229376
359.1, 229376
359.2, 229376
359.2, 229376
359.3, 229376
359.4, 229376
359.5, 229376
359.6, 229376
359.7, 229376
359.8, 229376
359.9, 229376
360, 229376
360.1, 229376
360.2, 229376
360.3, 229376
360.5, 229376
360.6, 229376
360.7, 229376
360.7, 229376
360.9, 229376
360.9, 229376
361, 229376
361.1, 229376
361.2, 229376
361.3, 229376
361.4, 229376
361.5, 229376
361.6, 229376
361.7, 229376
361.8, 229376
362, 229376
362.1, 229376
362.2, 229376
362.2, 229376
362.3, 229376
362.4, 229376
362.5, 229376
362.6, 229376
362.7, 229376
362.8, 229376
362.9, 229376
363, 229376
363.1, 229376
363.2, 229376
363.3, 229376
363.4, 229376
363.6, 229376
363.7, 229376
363.8, 229376
363.8, 229376
363.9, 229376
364, 229376
364.1, 229376
364.2, 229376
364.3, 229376
364.4, 229376
364.5, 229376
364.6, 229376
364.7, 229376
364.8, 229376
365, 229376
365, 229376
365.2, 229376
365.3, 229376
365.3, 229376
365.4, 229376
365.5, 229376
365.6, 229376
365.7, 229376
365.8, 229376
365.9, 229376
366, 229376
366.1, 229376
366.2, 229376
366.3, 229376
366.4, 229376
366.6, 229376
366.7, 229376
366.8, 229376
366.8, 229376
366.9, 229376
367, 229376
367.1, 229376
367.2, 229376
367.3, 229376
367.4, 229376
367.5, 229376
367.6, 229376
367.7, 229376
367.8, 229376
368, 229376
368.1, 229376
368.2, 229376
368.3, 229376
368.3, 229376
368.4, 229376
368.5, 229376
368.6, 229376
368.7, 229376
368.8, 229376
368.9, 229376
369, 229376
369.1, 229376
369.2, 229376
369.3, 229376
369.5, 229376
369.6, 229376
369.7, 229376
369.8, 229376
369.8, 229376
369.9, 229376
370, 229376
370.1, 229376
370.2, 229376
370.3, 229376
370.4, 229376
370.5, 229376
370.6, 229376
370.7, 229376
370.8, 229376
370.9, 229376
371, 229376
371.1, 229376
371.2, 229376
371.3, 229376
371.4, 229376
371.5, 229376
371.6, 229376
371.7, 229376
371.8, 229376
371.9, 229376
372, 229376
372.1, 229376
372.2, 229376
372.3, 229376
372.5, 229376
372.6, 229376
372.7, 229376
372.8, 229376
372.8, 229376
372.9, 229376
373, 229376
373.1, 229376
373.2, 229376
373.3, 229376
373.4, 229376
373.5, 229376
373.6, 229376
373.7, 229376
373.9, 229376
374, 229376
374.1, 229376
374.2, 229376
374.3, 229376
374.3, 229376
374.4, 229376
374.5, 229376
374.6, 229376
374.7, 229376
374.8, 229376
374.9, 229376
375, 229376
375.1, 229376
375.2, 229376
375.3, 229376
375.4, 229376
375.6, 229376
375.7, 229376
375.7, 229376
375.8, 229376
375.9, 229376
376, 229376
376.1, 229376
376.2, 229376
376.3, 229376
376.4, 229376
376.5, 229376
376.6, 229376
376.7, 229376
376.8, 229376
376.9, 229376
377.1, 229376
377.2, 229376
377.3, 229376
377.3, 229376
377.4, 229376
377.5, 229376
377.6, 229376
377.7, 229376
377.8, 229376
377.9, 229376
378, 229376
378.1, 229376
378.2, 229376
378.3, 229376
378.4, 229376
378.6, 229376
378.6, 229376
378.7, 229376
378.8, 229376
378.9, 229376
379, 229376
379.1, 229376
379.2, 229376
379.3, 229376
379.4, 229376
379.5, 237568
379.6, 262144
379.7, 262144
379.8, 262144
380, 262144
380, 262144
380.1, 262144
380.3, 262144
380.3, 262144
380.4, 262144
380.5, 262144
380.6, 262144
380.7, 229376
380.8, 229376
380.9, 229376
381, 229376
381.1, 233472
381.2, 245760
381.3, 245760
381.4, 245760
381.6, 245760
381.7, 229376
381.8, 229376
381.8, 229376
381.9, 262144
382, 262144
382.1, 262144
382.2, 229376
382.3, 229376
382.4, 229376
382.5, 229376
382.6, 229376
382.7, 229376
382.8, 229376
383, 245760
383, 245760
383.1, 245760
383.2, 245760
383.3, 245760
383.4, 245760
383.5, 245760
383.6, 245760
383.7, 262144
383.8, 262144
383.9, 262144
384, 262144
384.1, 262144
384.2, 262144
384.3, 262144
384.4, 262144
384.6, 262144
384.7, 245760
384.8, 245760
384.8, 245760
384.9, 245760
385, 245760
385.1, 245760
385.2, 245760
385.3, 245760
385.4, 245760
385.5, 245760
385.6, 245760
385.7, 245760
385.8, 245760
385.9, 245760
386.1, 229376
386.1, 229376
386.2, 229376
386.3, 196608
386.4, 229376
386.5, 229376
386.6, 229376
386.7, 237568
386.8, 262144
386.9, 229376
387, 229376
387.1, 229376
387.2, 229376
387.3, 229376
387.4, 229376
387.401, 229376
387.6, 229376
387.7, 229376
387.8, 229376
387.9, 229376
388, 229376
388.1, 229376
388.2, 229376
388.3, 229376
388.4, 229376
388.5, 229376
388.6, 229376
388.7, 245760
388.8, 245760
388.9, 245760
388.901, 245760
389.2, 245760
389.3, 245760
389.3, 245760
389.4, 245760
389.5, 245760
389.6, 245760
389.7, 245760
389.8, 245760
389.9, 229376
390, 229376
390.1, 229376
390.2, 229376
390.3, 229376
390.4, 229376
390.6, 229376
390.7, 229376
390.8, 229376
390.8, 229376
390.9, 229376
391, 229376
391.1, 229376
391.2, 229376
391.3, 231424
391.4, 262144
391.5, 262144
391.6, 262144
391.7, 262144
391.8, 262144
392, 262144
392.1, 262144
392.2, 262144
392.2, 262144
392.3, 262144
392.4, 262144
392.5, 262144
392.6, 262144
392.7, 262144
392.8, 262144
392.9, 229376
393, 229376
393.1, 229376
393.2, 229376
393.3, 229376
393.5, 229376
393.6, 229376
393.7, 229376
393.7, 212992
393.8, 180224
393.9, 147456
394, 147456
394.1, 217088
394.2, 229376
394.3, 229376
394.4, 229376
394.5, 229376
394.6, 229376
394.7, 229376
394.8, 229376
395, 229376
395.1, 229376
395.2, 229376
395.3, 229376
395.3, 229376
395.4, 229376
395.5, 229376
395.6, 229376
395.7, 229376
395.8, 229376
395.9, 229376
396, 229376
396.1, 245760
396.2, 245760
396.3, 245760
396.4, 245760
396.5, 245760
396.7, 245760
396.7, 245760
396.8, 245760
396.9, 245760
397, 229376
397.1, 229376
397.2, 229376
397.3, 229376
397.4, 262144
397.5, 262144
397.6, 262144
397.7, 262144
397.8, 262144
398, 229376
398.1, 229376
398.2, 229376
398.3, 229376
398.3, 229376
398.4, 229376
398.5, 245760
398.6, 245760
398.7, 245760
398.8, 245760
398.9, 245760
399, 245760
399.1, 245760
399.2, 229376
399.3, 229376
399.4, 229376
399.5, 229376
399.7, 229376
399.8, 229376
399.8, 229376
399.9, 229376
400, 229376
400.1, 229376
400.2, 229376
400.3, 229376
400.4, 229376
400.5, 229376
400.6, 229376
400.7, 229376
400.8, 204800
400.9, 229376
401, 196608
401.2, 229376
401.3, 245760
401.3, 245760
401.4, 245760
401.5, 245760
401.6, 245760
401.7, 245760
401.8, 245760
401.9, 245760
402, 245760
402.1, 245760
402.2, 245760
402.3, 245760
402.4, 245760
402.6, 245760
402.7, 262144
402.7, 262144
402.8, 262144
402.9, 262144
403, 245760
403.1, 245760
403.2, 245760
403.3, 245760
403.4, 245760
403.5, 229376
403.6, 229376
403.7, 229376
403.9, 229376
404, 229376
404.1, 229376
404.1, 229376
404.2, 229376
404.3, 246784
404.4, 262144
404.5, 262144
404.6, 262144
404.7, 229376
404.8, 229376
404.9, 229376
405, 229376
405.1, 245760
405.2, 245760
405.3, 245760
405.4, 245760
405.5, 245760
405.6, 245760
405.7, 245760
405.8, 245760
405.9, 229376
406, 229376
406.1, 229376
406.2, 229376
406.3, 229376
406.4, 229376
406.5, 229376
406.6, 229376
406.7, 229376
406.8, 229376
406.9, 262144
407, 262144
407.2, 262144
407.2, 262144
407.3, 262144
407.4, 262144
407.5, 262144
407.6, 229376
407.7, 229376
407.8, 229376
407.9, 245760
408, 245760
408.1, 245760
408.2, 229376
408.3, 229376
408.5, 262144
408.6, 262144
408.7, 229376
408.7, 229376
408.8, 229376
408.9, 245760
409, 245760
409.1, 245760
409.2, 245760
409.3, 245760
409.4, 245760
409.5, 245760
409.6, 245760
409.7, 245760
409.8, 245760
409.9, 262144
410.1, 262144
410.1, 262144
410.2, 262144
410.3, 262144
410.4, 262144
410.5, 262144
410.6, 262144
410.7, 262144
410.8, 262144
410.9, 245760
411, 245760
411.1, 245760
411.2, 229376
411.3, 229376
411.4, 229376
411.5, 229376
411.6, 229376
411.7, 229376
411.8, 229376
411.9, 262144
412, 262144
412.1, 262144
412.2, 229376
412.3, 229376
412.4, 245760
412.5, 245760
412.6, 245760
412.7, 245760
412.9, 245760
413, 229376
413.1, 229376
413.1, 229376
413.1, 229376
413.2, 262144
413.3, 262144
413.511, 262144
413.601, 262144
413.8, 262144
413.9, 262144
414, 262144
414.1, 229376
414.2, 229376
414.3, 229376
414.4, 229376
414.5, 229376
414.7, 245760
414.7, 245760
414.8, 245760
414.9, 245760
415, 245760
415.1, 245760
415.2, 229376
415.3, 229376
415.4, 229376
415.5, 262144
415.6, 262144
415.7, 262144
415.8, 229376
415.9, 229376
416.1, 229376
416.1, 229376
416.2, 229376
416.3, 229376
416.4, 229376
416.5, 229376
416.6, 229376
416.7, 229376
416.8, 229376
416.9, 229376
417, 229376
417.1, 229376
417.2, 229376
417.3, 229376
417.5, 229376
417.6, 229376
417.6, 229376
417.7, 229376
417.8, 229376
417.9, 229376
418, 229376
418.1, 229376
418.2, 212992
418.3, 212992
418.4, 212992
418.5, 212992
418.6, 212992
418.7, 212992
418.8, 212992
418.9, 212992
419, 262144
419.1, 262144
419.2, 262144
419.3, 262144
419.4, 262144
419.5, 262144
419.6, 229376
419.7, 229376
419.8, 229376
419.9, 229376
420, 229376
420.1, 229376
420.2, 229376
420.3, 229376
420.4, 245760
420.6, 245760
420.7, 245760
420.7, 245760
420.8, 245760
420.9, 245760
421, 245760
421.1, 245760
421.2, 245760
421.3, 245760
421.4, 245760
421.5, 245760
421.6, 245760
421.7, 245760
421.8, 245760
422, 245760
422.1, 229376
422.2, 229376
422.2, 229376
422.3, 229376
422.4, 229376
422.5, 245760
422.6, 245760
422.7, 245760
422.8, 245760
422.9, 245760
423, 245760
423.1, 245760
423.2, 245760
423.3, 245760
423.5, 245760
423.5, 245760
423.7, 245760
423.7, 245760
423.8, 245760
423.9, 245760
424, 245760
424.1, 245760
424.2, 245760
424.3, 245760
424.4, 245760
424.5, 245760
424.6, 229376
424.7, 229376
424.8, 229376
425, 229376
425.1, 229376
425.2, 229376
425.2, 229376
425.3, 262144
425.4, 262144
425.5, 262144
425.6, 262144
425.7, 262144
425.8, 262144
425.9, 262144
426, 262144
426.1, 229376
426.2, 229376
426.3, 229376
426.4, 229376
426.5, 229376
426.7, 229376
426.7, 229376
426.8, 229376
426.9, 229376
427, 229376
427.1, 229376
427.2, 229376
427.3, 245760
427.4, 245760
427.5, 245760
427.6, 245760
427.7, 245760
427.9, 245760
427.9, 245760
428, 245760
428.2, 245760
428.2, 245760
428.3, 229376
428.4, 229376
428.5, 229376
428.6, 229376
428.7, 262144
428.8, 262144
428.9, 262144
429, 262144
429.1, 262144
429.2, 229376
429.3, 229376
429.4, 229376
429.6, 229376
429.7, 229376
429.7, 229376
429.8, 245760
429.9, 245760
430, 245760
430.1, 245760
430.2, 245760
430.3, 245760
430.4, 245760
430.5, 245760
430.6, 245760
430.7, 245760
430.8, 245760
431, 245760
431, 229376
431.2, 229376
431.2, 229376
431.3, 229376
431.4, 229376
431.5, 212992
431.6, 229376
431.7, 229376
431.8, 229376
431.9, 245760
432, 245760
432.1, 245760
432.2, 245760
432.3, 245760
432.4, 245760
432.5, 245760
432.7, 212992
432.8, 212992
432.9, 212992
433, 212992
433.1, 212992
433.2, 212992
433.3, 229376
433.4, 229376
433.5, 245760
433.6, 245760
433.8, 245760
433.9, 245760
433.9, 245760
434, 245760
434.2, 245760
434.2, 245760
434.3, 245760
434.4, 245760
434.5, 245760
434.6, 245760
434.7, 245760
434.8, 245760
434.9, 229376
435, 229376
435.1, 229376
435.3, 229376
435.3, 229376
435.4, 229376
435.6, 229376
435.7, 262144
435.7, 262144
435.8, 262144
435.9, 262144
436, 262144
436.1, 262144
436.2, 262144
436.3, 229376
436.4, 229376
436.5, 229376
436.6, 229376
436.7, 229376
436.9, 229376
437, 229376
437.1, 245760
437.2, 245760
437.2, 245760
437.3, 245760
437.4, 245760
437.5, 245760
437.6, 245760
437.7, 245760
437.8, 245760
437.9, 245760
438, 245760
438.1, 245760
438.2, 245760
438.4, 245760
438.5, 245760
438.6, 245760
438.6, 245760
438.7, 245760
438.8, 245760
438.9, 245760
439, 245760
439.1, 245760
439.2, 245760
439.3, 245760
439.4, 245760
439.5, 245760
439.6, 245760
439.7, 245760
439.8, 245760
439.9, 245760
440.1, 245760
440.2, 229376
440.2, 229376
440.3, 229376
440.4, 229376
440.5, 229376
440.6, 229376
440.7, 262144
440.8, 262144
440.9, 229376
441, 229376
441.1, 229376
441.3, 229376
441.4, 229376
441.4, 229376
441.6, 229376
441.6, 229376
441.7, 229376
441.8, 229376
441.9, 229376
442, 229376
442.1, 229376
442.2, 229376
442.3, 229376
442.4, 229376
442.5, 229376
442.6, 245760
442.7, 245760
442.9, 245760
443, 245760
443.1, 245760
443.1, 245760
443.2, 245760
443.3, 245760
443.4, 245760
443.5, 245760
443.6, 245760
443.7, 229376
443.8, 229376
443.9, 229376
444, 229376
444.1, 229376
444.2, 229376
444.4, 229376
444.5, 229376
444.5, 262144
444.6, 262144
444.7, 262144
444.8, 262144
444.9, 262144
445, 262144
445.1, 262144
445.2, 262144
445.3, 262144
445.4, 262144
445.5, 262144
445.6, 229376
445.8, 229376
445.9, 229376
446, 229376
446.1, 229376
446.1, 229376
446.2, 229376
446.3, 229376
446.4, 229376
446.5, 229376
446.6, 229376
446.7, 229376
446.8, 229376
446.9, 229376
447, 229376
447.1, 229376
447.2, 229376
447.4, 229376
447.5, 245760
447.6, 245760
447.6, 245760
447.7, 245760
447.8, 245760
447.9, 245760
448, 245760
448.1, 245760
448.2, 245760
448.3, 245760
448.4, 245760
448.5, 245760
448.6, 245760
448.8, 245760
448.9, 245760
449, 245760
449.1, 245760
449.1, 245760
449.2, 245760
449.3, 262144
449.4, 262144
449.5, 262144
449.6, 262144
449.7, 262144
449.8, 262144
449.9, 262144
450, 262144
450.1, 262144
450.3, 262144
450.3, 262144
450.5, 262144
450.6, 262144
450.6, 262144
450.7, 262144
450.8, 262144
450.9, 262144
451, 262144
451.1, 262144
451.2, 262144
451.3, 262144
451.4, 262144
451.5, 262144
451.6, 262144
451.8, 262144
451.8, 262144
452, 262144
452, 262144
452.1, 262144
452.2, 262144
452.3, 262144
452.4, 262144
452.5, 262144
452.6, 262144
452.7, 262144
452.8, 262144
452.9, 262144
453, 262144
453.1, 262144
453.2, 262144
453.4, 262144
453.4, 262144
453.5, 262144
453.6, 262144
453.7, 262144
453.8, 262144
453.9, 262144
454, 262144
454.1, 262144
454.2, 262144
454.3, 262144
454.4, 262144
454.5, 262144
454.6, 262144
454.7, 262144
454.9, 262144
455, 262144
455.1, 262144
455.1, 262144
455.2, 262144
455.3, 262144
455.4, 262144
455.5, 262144
455.6, 262144
455.7, 262144
455.8, 262144
455.9, 262144
456, 262144
456.1, 262144
456.3, 262144
456.4, 262144
456.5, 262144
456.6, 262144
456.6, 262144
456.7, 262144
456.8, 262144
456.9, 262144
457, 262144
457.1, 262144
457.2, 262144
457.3, 262144
457.4, 262144
457.5, 262144
457.6, 262144
457.8, 262144
457.8, 262144
458, 262144
458.1, 262144
458.1, 262144
458.2, 262144
458.3, 262144
458.4, 262144
458.5, 262144
458.6, 262144
458.7, 262144
458.8, 262144
458.9, 262144
459, 262144
459.1, 262144
459.2, 262144
459.4, 262144
459.5, 262144
459.6, 262144
459.6, 262144
459.7, 262144
459.8, 262144
459.9, 262144
460, 262144
460.1, 262144
460.2, 262144
460.3, 262144
460.4, 262144
460.5, 262144
460.6, 262144
460.7, 262144
460.9, 262144
461, 262144
461.1, 262144
461.1, 262144
461.2, 262144
461.3, 262144
461.4, 262144
461.5, 262144
461.6, 262144
461.7, 262144
461.8, 262144
461.9, 262144
462, 262144
462.1, 262144
462.2, 262144
462.3, 262144
462.5, 262144
462.6, 262144
462.6, 262144
462.7, 262144
462.8, 262144
462.9, 262144
463, 262144
463.1, 262144
463.2, 262144
463.3, 262144
463.4, 262144
463.5, 262144
463.7, 262144
463.7, 262144
463.9, 262144
464, 262144
464.1, 262144
464.1, 262144
464.2, 262144
464.3, 262144
464.4, 262144
464.5, 262144
464.6, 262144
};

==> img/raw_datapoints/ul1500-odom-sem.txt <==
\addplot [color=matlabGreen, line width=1pt]
  table [col sep=comma]
{
0.700867, 0
0.80081, 0
0.940284, 0
1.00068, 0
1.10064, 0
1.30046, 0
1.30046, 0
1.40073, 0
1.5004, 0
1.701, 0
1.80108, 0
1.90112, 0
2.00111, 0
2.10108, 0
2.20104, 0
2.30089, 0
2.40094, 0
2.50086, 0
2.60091, 0
2.70086, 0
2.80063, 0
2.90056, 0
3.00049, 0
3.10056, 0
3.20051, 0
3.30037, 0
3.40039, 0
3.50037, 0
3.60035, 0
3.70038, 0
3.80036, 0
3.90088, 0
4.10098, 0
4.201, 0
4.30101, 0
4.5009, 0
4.60098, 0
4.70101, 0
4.80105, 0
4.80105, 0
5.1, 0
5.2, 0
5.3, 0
5.4, 0
5.5, 0
5.6, 0
5.7, 0
5.8, 0
5.9, 0
6, 0
6.1, 0
6.2, 0
6.3, 0
6.4, 0
6.5, 0
6.6, 0
6.7, 0
6.8, 0
6.9, 0
7, 0
7.1, 0
7.2, 0
7.3, 0
7.4, 0
7.5, 0
7.6, 0
7.7, 0
7.8, 0
7.9, 0
8, 0
8.1, 0
8.2, 0
8.3, 0
8.4, 0
8.5, 0
8.6, 0
8.7, 0
8.8, 0
8.9, 0
9, 0
9.1, 0
9.2, 0
9.2, 0
9.4, 0
9.5, 0
9.5, 0
9.6, 0
9.7, 0
9.9, 0
9.9, 0
10, 0
10.1, 0
10.3, 0
10.3, 0
10.4, 0
10.5, 0
10.6, 0
10.7, 0
10.8, 0
11, 0
11.1, 0
11.1, 0
11.2, 0
11.3, 0
11.4, 0
11.5, 0
11.6, 0
11.7, 0
11.8, 0
11.9, 0
12.1, 0
12.2, 0
12.2, 0
12.4, 0
12.4, 0
12.5, 0
12.7, 0
12.7, 0
12.8, 0
12.9, 0
13, 0
13.2, 0
13.3, 0
13.4, 0
13.5, 0
13.6, 0
13.7, 0
13.7, 0
13.9, 0
13.9, 0
14, 0
14.2, 0
14.3, 0
14.4, 0
14.5, 0
14.5, 0
14.6, 0
14.7, 0
14.8, 0
14.9, 0
15, 0
15.1, 0
15.2, 0
15.3, 0
15.4, 0
15.5, 0
15.6, 0
15.7, 0
15.9, 0
15.9, 0
16.1, 0
16.2, 0
16.3, 0
16.4, 0
16.5, 0
16.5, 0
16.6, 0
16.7, 0
16.8, 0
16.9, 0
17, 0
17.1, 0
17.2, 0
17.3, 0
17.4, 0
17.5, 0
17.6, 0
17.8, 0
17.9, 0
18, 0
18.1, 0
18.2, 0
18.2, 0
18.4, 0
18.4, 0
18.5, 0
18.6, 0
18.7, 0
18.8, 0
18.9, 0
19, 0
19.1, 0
19.2, 0
19.3, 0
19.4, 0
19.5, 0
19.7, 0
19.8, 0
19.9, 0
20, 0
20.1, 0
20.2, 0
20.3, 0
20.3, 0
20.4, 0
20.5, 0
20.6, 0
20.7, 0
20.8, 0
20.9, 0
21, 0
21.1, 0
21.2, 0
21.3, 0
21.4, 0
21.6, 0
21.7, 0
21.8, 0
21.9, 0
22, 0
22.1, 0
22.2, 0
22.2, 0
22.3, 0
22.4, 0
22.5, 0
22.6, 0
22.7, 0
22.8, 0
22.9, 0
23, 0
23.1, 0
23.2, 0
23.3, 0
23.5, 0
23.5, 0
23.7, 0
23.8, 0
23.9, 0
24, 0
24, 0
24.1, 0
24.2, 0
24.3, 0
24.4, 0
24.5, 0
24.6, 0
24.7, 0
24.8, 0
24.9, 0
25, 0
25.1, 0
25.2, 0
25.4, 0
25.5, 0
25.6, 0
25.7, 0
25.8, 0
25.9, 0
26, 0
26, 0
26.1, 0
26.2, 0
26.3, 0
26.4, 0
26.5, 0
26.6, 0
26.7, 0
26.8, 0
26.9, 0
27, 0
27.1, 0
27.3, 0
27.4, 0
27.5, 0
27.6, 0
27.7, 0
27.8, 0
27.9, 0
27.9, 0
28, 0
28.1, 0
28.2, 0
28.3, 0
28.4, 0
28.5, 0
28.6, 0
28.7, 0
28.8, 0
28.9, 0
29, 0
29.2, 0
29.3, 0
29.4, 0
29.5, 0
29.6, 0
29.7, 0
29.8, 0
29.8, 0
29.9, 0
30, 0
30.1, 0
30.2, 0
30.3, 0
30.4, 0
30.5, 0
30.6, 0
30.7, 0
30.8, 0
30.9, 0
31.1, 0
31.2, 0
31.3, 0
31.4, 0
31.5, 0
31.5, 0
31.6, 0
31.7, 0
31.8, 0
31.9, 0
32, 0
32.1, 0
32.2, 0
32.3, 0
32.4, 0
32.5, 0
32.6, 0
32.7, 0
32.8, 0
33, 0
33.1, 0
33.2, 0
33.3, 0
33.4, 0
33.5, 0
33.5, 0
33.6, 0
33.7, 0
33.8, 0
33.9, 0
34, 0
34.1, 0
34.2, 0
34.3, 0
34.4, 0
34.5, 0
34.6, 0
34.7, 0
34.9, 0
34.9, 0
35, 0
35.2, 0
35.3, 0
35.4, 0
35.5, 0
35.6, 0
35.7, 0
35.7, 0
35.8, 0
35.9, 0
36, 0
36.1, 0
36.2, 0
36.3, 0
36.4, 0
36.5, 0
36.6, 0
36.7, 0
36.9, 0
36.9, 0
37.1, 0
37.1, 0
37.2, 0
37.4, 0
37.4, 0
37.5, 0
37.6, 0
37.7, 0
37.8, 0
37.9, 0
38, 0
38.1, 0
38.2, 0
38.3, 0
38.4, 0
38.5, 0
38.7, 0
38.8, 0
38.8, 0
39, 0
39, 0
39.2, 0
39.2, 0
39.3, 0
39.4, 0
39.5, 0
39.6, 0
39.7, 0
39.8, 0
39.9, 0
40, 0
40.1, 0
40.2, 0
40.3, 0
40.4, 0
40.6, 0
40.7, 0
40.8, 0
40.9, 0
41, 0
41.1, 0
41.2, 0
41.3, 0
41.3, 0
41.4, 0
41.5, 0
41.6, 0
41.7, 0
41.8, 0
41.9, 0
42, 0
42.1, 0
42.2, 0
42.3, 0
42.5, 0
42.6, 0
42.7, 0
42.8, 0
42.9, 0
43, 0
43.1, 0
43.1, 0
43.2, 0
43.3, 0
43.4, 0
43.5, 0
43.6, 0
43.7, 0
43.8, 0
43.9, 0
44, 0
44.1, 0
44.2, 0
44.4, 0
44.5, 0
44.6, 0
44.7, 0
44.8, 0
44.9, 0
44.9, 0
45, 0
45.2, 0
45.3, 0
45.3, 0
45.4, 0
45.5, 0
45.6, 0
45.7, 0
45.8, 0
45.9, 0
46, 0
46.1, 0
46.3, 0
46.4, 0
46.5, 0
46.6, 0
46.7, 0
46.7, 0
46.9, 0
47, 0
47, 0
47.1, 0
47.2, 0
47.3, 0
47.4, 0
47.5, 0
47.6, 0
47.7, 0
47.8, 0
47.9, 0
48, 0
48.2, 0
48.2, 0
48.4, 0
48.5, 0
48.6, 0
48.7, 0
48.8, 0
48.8, 0
48.9, 0
49, 0
49.1, 0
49.2, 0
49.3, 0
49.4, 0
49.5, 0
49.6, 0
49.7, 0
49.8, 0
49.9, 0
50.1, 0
50.2, 0
50.3, 0
50.4, 0
50.5, 0
50.6, 0
50.7, 0
50.7, 0
50.8, 0
50.9, 0
51, 0
51.1, 0
51.2, 0
51.3, 0
51.4, 0
51.5, 0
51.6, 0
51.7, 0
51.8, 0
52, 0
52.1, 0
52.2, 0
52.3, 0
52.4, 0
52.5, 0
52.6, 0
52.6, 0
52.7, 0
52.8, 0
52.9, 0
53, 0
53.1, 0
53.2, 0
53.3, 0
53.4, 0
53.5, 0
53.6, 0
53.7, 0
53.8, 0
54, 0
54.1, 0
54.2, 0
54.3, 0
54.4, 0
54.5, 0
54.5, 0
54.6, 0
54.7, 0
54.8, 0
54.9, 0
55, 0
55.1, 0
55.2, 0
55.3, 0
55.4, 0
55.5, 0
55.6, 0
55.8, 0
55.8, 0
56, 0
56.1, 0
56.2, 0
56.2, 0
56.4, 0
56.4, 0
56.5, 0
56.6, 0
56.7, 0
56.8, 0
56.9, 0
57, 0
57.1, 0
57.2, 0
57.3, 0
57.4, 0
57.5, 0
57.7, 0
57.8, 0
57.9, 0
58, 0
58.1, 0
58.2, 0
58.3, 0
58.3, 0
58.4, 0
58.5, 0
58.6, 0
58.7, 0
58.8, 0
58.9, 0
59, 0
59.1, 0
59.2, 0
59.3, 0
59.4, 0
59.6, 0
59.7, 0
59.8, 0
59.9, 0
60, 0
60.1, 0
60.1, 0
60.2, 0
60.3, 0
60.4, 0
60.5, 0
60.6, 0
60.7, 0
60.8, 0
60.9, 0
61, 0
61.1, 0
61.2, 0
61.3, 0
61.4, 0
61.5, 0
61.6, 0
61.7, 0
61.9, 0
62, 0
62.1, 0
62.1, 0
62.2, 0
62.3, 0
62.4, 0
62.5, 0
62.6, 0
62.7, 0
62.8, 0
62.9, 0
63, 0
63.1, 0
63.2, 0
63.4, 0
63.5, 0
63.6, 0
63.7, 0
63.8, 0
63.9, 0
63.9, 0
64, 0
64.1, 0
64.2, 0
64.3, 0
64.4, 0
64.5, 0
64.6, 0
64.7, 0
64.8, 0
64.9, 0
65, 0
65.1, 0
65.3, 0
65.4, 0
65.5, 0
65.6, 0
65.7, 0
65.8, 0
65.8, 0
65.9, 0
66, 0
66.1, 0
66.2, 0
66.3, 0
66.4, 0
66.5, 0
66.6, 0
66.7, 0
66.8, 0
66.9, 0
67, 0
67.2, 0
67.3, 0
67.4, 0
67.5, 0
67.6, 0
67.7, 0
67.8, 0
67.8, 0
67.9, 0
68, 0
68.1, 0
68.2, 0
68.3, 0
68.4, 0
68.5, 0
68.6, 0
68.7, 0
68.8, 0
68.9, 0
69.1, 0
69.2, 0
69.3, 0
69.4, 0
69.5, 0
69.6, 0
69.6, 0
69.7, 0
69.8, 0
69.9, 0
70, 0
70.1, 0
70.2, 0
70.3, 0
70.4, 0
70.5, 0
70.6, 0
70.7, 0
70.8, 0
71, 0
71.1, 0
71.2, 0
71.3, 0
71.4, 0
71.5, 0
71.5, 0
71.6, 0
71.7, 0
71.8, 0
71.9, 0
72, 0
72.1, 0
72.2, 0
72.3, 0
72.4, 0
72.5, 0
72.6, 0
72.7, 0
72.9, 0
73, 0
73.1, 0
73.2, 0
73.3, 0
73.4, 0
73.4, 0
73.5, 0
73.6, 0
73.7, 0
73.8, 0
73.9, 0
74, 0
74.1, 0
74.2, 0
74.3, 0
74.4, 0
74.5, 0
74.6, 0
74.8, 0
74.9, 0
75, 0
75, 0
75.1, 0
75.3, 0
75.3, 0
75.4, 0
75.5, 0
75.6, 0
75.7, 0
75.8, 0
75.9, 0
76, 0
76.1, 0
76.2, 0
76.3, 0
76.4, 0
76.5, 0
76.7, 0
76.8, 0
76.9, 0
76.9, 0
77, 0
77.1, 0
77.2, 0
77.3, 0
77.4, 0
77.5, 0
77.6, 0
77.7, 0
77.8, 0
77.9, 0
78, 0
78.1, 0
78.2, 0
78.3, 0
78.4, 0
78.6, 0
78.7, 0
78.7, 0
78.9, 0
79, 0
79.1, 0
79.1, 0
79.2, 0
79.3, 0
79.4, 0
79.5, 0
79.6, 0
79.7, 0
79.8, 0
79.9, 0
80, 0
80.1, 0
80.2, 0
80.3, 0
80.4, 0
80.6, 0
80.7, 0
80.7, 0
80.8, 0
80.9, 0
81, 0
81.1, 0
81.2, 0
81.3, 0
81.4, 0
81.5, 0
81.6, 0
81.7, 0
81.8, 0
81.9, 0
82, 0
82.1, 0
82.2, 0
82.3, 0
82.5, 0
82.6, 0
82.6, 0
82.7, 0
82.8, 0
82.9, 0
83, 0
83.1, 0
83.2, 0
83.3, 0
83.4, 0
83.5, 0
83.6, 0
83.7, 0
83.8, 0
83.9, 0
84, 0
84.1, 0
84.3, 0
84.4, 0
84.5, 0
84.6, 0
84.7, 0
84.8, 0
84.8, 0
84.9, 0
85, 0
85.1, 0
85.2, 0
85.3, 0
85.4, 0
85.5, 0
85.6, 0
85.7, 0
85.8, 0
85.9, 0
86, 0
86.2, 0
86.3, 0
86.4, 0
86.5, 0
86.6, 0
86.6, 0
86.7, 0
86.8, 0
86.9, 0
87, 0
87.1, 0
87.2, 0
87.3, 0
87.4, 0
87.5, 0
87.6, 0
87.7, 0
87.8, 0
87.9, 0
88.1, 0
88.2, 0
88.3, 0
88.4, 0
88.5, 0
88.6, 0
88.6, 0
88.7, 0
88.8, 0
88.9, 0
89, 0
89.1, 0
89.2, 0
89.3, 0
89.4, 0
89.5, 0
89.6, 0
89.7, 0
89.8, 0
90, 0
90.1, 0
90.2, 0
90.3, 0
90.3, 0
90.4, 0
90.5, 0
90.6, 0
90.7, 0
90.8, 0
90.9, 0
91, 0
91.1, 0
91.2, 0
91.3, 0
91.4, 0
91.5, 0
91.6, 0
91.7, 0
91.8, 0
92, 0
92.1, 0
92.1, 0
92.3, 0
92.3, 0
92.4, 0
92.5, 0
92.6, 0
92.7, 0
92.8, 0
92.9, 0
93, 0
93.1, 0
93.2, 0
93.3, 0
93.4, 0
93.5, 0
93.6, 0
93.8, 0
93.9, 0
94, 0
94.1, 0
94.2, 0
94.3, 0
94.3, 0
94.4, 0
94.5, 0
94.6, 0
94.7, 0
94.8, 0
94.9, 0
95, 0
95.1, 0
95.2, 0
95.3, 0
95.4, 0
95.5, 0
95.7, 0
95.8, 0
95.9, 0
96, 0
96.1, 0
96.2, 0
96.2, 0
96.3, 0
96.4, 0
96.5, 0
96.6, 0
96.7, 0
96.8, 0
96.9, 0
97, 0
97.1, 0
97.2, 0
97.3, 0
97.4, 0
97.6, 0
97.7, 0
97.8, 0
97.8, 0
97.9, 0
98, 0
98.1, 0
98.2, 0
98.3, 0
98.4, 0
98.5, 0
98.6, 0
98.7, 0
98.8, 0
98.9, 0
99, 0
99.1, 0
99.2, 0
99.3, 0
99.5, 0
99.6, 0
99.7, 0
99.8, 0
99.9, 0
99.9, 0
100.1, 0
100.1, 0
100.2, 0
100.3, 0
100.4, 0
100.5, 0
100.6, 0
100.7, 0
100.8, 0
100.9, 0
101, 0
101.1, 0
101.2, 0
101.4, 0
101.5, 0
101.6, 0
101.7, 0
101.7, 0
101.9, 0
102, 0
102, 0
102.1, 0
102.2, 0
102.3, 0
102.4, 0
102.5, 0
102.6, 0
102.7, 0
102.8, 0
102.9, 0
103, 0
103.1, 0
103.2, 0
103.3, 0
103.4, 0
103.5, 0
103.6, 0
103.7, 0
103.9, 0
103.9, 0
104, 0
104.1, 0
104.2, 0
104.3, 0
104.4, 0
104.5, 0
104.6, 0
104.7, 0
104.8, 0
104.9, 0
105, 0
105.2, 0
105.3, 0
105.4, 0
105.5, 0
105.6, 0
105.7, 0
105.8, 0
105.9, 0
105.9, 0
106, 0
106.1, 0
106.2, 0
106.3, 0
106.4, 0
106.5, 0
106.6, 0
106.7, 0
106.8, 0
106.9, 0
107.1, 0
107.2, 0
107.3, 0
107.4, 0
107.5, 0
107.5, 0
107.7, 0
107.8, 0
107.8, 0
107.9, 0
108, 0
108.1, 0
108.2, 0
108.3, 0
108.4, 0
108.5, 0
108.6, 0
108.7, 0
108.8, 0
109, 0
109.1, 0
109.2, 0
109.3, 0
109.4, 0
109.4, 0
109.5, 0
109.6, 0
109.7, 0
109.8, 0
109.9, 0
110, 0
110.1, 0
110.2, 0
110.3, 0
110.4, 0
110.5, 0
110.6, 0
110.7, 0
110.9, 0
110.9, 0
111.1, 0
111.2, 0
111.3, 0
111.4, 0
111.5, 0
111.5, 0
111.6, 0
111.7, 0
111.8, 0
111.9, 0
112, 0
112.1, 0
112.2, 0
112.3, 0
112.4, 0
112.5, 0
112.6, 0
112.8, 0
112.9, 0
113, 0
113.1, 0
113.2, 0
113.3, 0
113.3, 0
113.4, 0
113.5, 0
113.6, 0
113.7, 0
113.8, 0
113.9, 0
114, 0
114.1, 0
114.2, 0
114.3, 0
114.4, 0
114.5, 0
114.7, 0
114.8, 0
114.9, 0
115, 0
115.1, 0
115.2, 0
115.3, 0
115.4, 0
115.4, 0
115.5, 0
115.6, 0
115.7, 0
115.8, 0
115.9, 0
116, 0
116.1, 0
116.2, 0
116.3, 0
116.4, 0
116.6, 0
116.7, 0
116.8, 0
116.9, 0
117, 0
117.1, 0
117.1, 0
117.2, 0
117.3, 0
117.4, 0
117.5, 0
117.6, 0
117.7, 0
117.8, 0
117.9, 0
118, 0
118.1, 0
118.2, 0
118.3, 0
118.5, 0
118.6, 0
118.7, 0
118.8, 0
118.8, 0
118.9, 0
119, 0
119.1, 0
119.2, 0
119.3, 0
119.4, 0
119.5, 0
119.6, 0
119.7, 0
119.8, 0
119.9, 0
120, 0
120.1, 0
120.2, 0
120.4, 0
120.5, 0
120.5, 0
120.7, 0
120.8, 0
120.9, 0
120.9, 0
121, 0
121.1, 0
121.2, 0
121.3, 0
121.4, 0
121.5, 0
121.6, 0
121.7, 0
121.8, 0
121.9, 0
122, 0
122.1, 0
122.3, 0
122.4, 0
122.5, 0
122.6, 0
122.7, 0
122.7, 0
122.8, 0
122.9, 0
123, 0
123.1, 0
123.2, 0
123.3, 0
123.4, 0
123.5, 0
123.6, 0
123.7, 0
123.8, 0
123.9, 0
124, 0
124.1, 0
124.2, 0
124.4, 0
124.5, 0
124.6, 0
124.6, 0
124.7, 0
124.8, 0
124.9, 0
125, 0
125.1, 0
125.2, 0
125.3, 0
125.4, 0
125.5, 0
125.6, 0
125.7, 0
125.8, 0
125.9, 0
126, 0
126.2, 0
126.3, 0
126.4, 0
126.5, 0
126.6, 0
126.6, 0
126.7, 0
126.8, 0
126.9, 0
127, 0
127.1, 0
127.2, 0
127.3, 0
127.4, 0
127.5, 0
127.6, 0
127.7, 0
127.8, 0
128, 0
128.1, 0
128.2, 0
128.2, 0
128.4, 0
128.4, 0
128.5, 0
128.6, 0
128.7, 0
128.8, 0
128.9, 0
129, 0
129.1, 0
129.2, 0
129.3, 0
129.4, 0
129.5, 0
129.6, 0
129.7, 0
129.9, 0
129.9, 0
130.1, 0
130.2, 0
130.3, 0
130.3, 0
130.4, 0
130.5, 0
130.6, 0
130.7, 0
130.8, 0
130.9, 0
131, 0
131.1, 0
131.2, 0
131.3, 0
131.4, 0
131.5, 0
131.6, 0
131.7, 0
131.9, 0
132, 0
132, 0
132.2, 0
132.3, 0
132.3, 0
132.4, 0
132.5, 0
132.6, 0
132.7, 0
132.8, 0
132.9, 0
133, 0
133.1, 0
133.2, 0
133.3, 0
133.4, 0
133.5, 0
133.7, 0
133.8, 0
133.9, 0
134, 0
134, 0
134.1, 0
134.2, 0
134.3, 0
134.4, 0
134.5, 0
134.6, 0
134.7, 0
134.8, 0
134.9, 0
135, 0
135.1, 0
135.2, 0
135.3, 0
135.4, 0
135.6, 0
135.7, 0
135.8, 0
135.9, 0
136, 0
136, 0
136.1, 0
136.2, 0
136.3, 0
136.4, 0
136.5, 0
136.6, 0
136.7, 0
136.8, 0
136.9, 0
137, 0
137.1, 0
137.2, 0
137.3, 0
137.5, 0
137.6, 0
137.6, 0
137.7, 0
137.9, 0
137.9, 0
138, 0
138.1, 0
138.2, 0
138.3, 0
138.4, 0
138.5, 0
138.6, 0
138.7, 0
138.8, 0
138.9, 0
139, 0
139.1, 0
139.2, 0
139.4, 0
139.5, 0
139.6, 0
139.7, 0
139.8, 0
139.9, 0
140, 0
140.1, 0
140.1, 0
140.2, 0
140.3, 0
140.4, 0
140.5, 0
140.6, 0
140.7, 0
140.8, 0
140.9, 0
141, 0
141.1, 0
141.3, 0
141.4, 0
141.5, 0
141.6, 0
141.7, 0
141.7, 0
141.9, 0
141.9, 0
142.1, 0
142.1, 0
142.2, 0
142.3, 0
142.4, 0
142.5, 0
142.6, 0
142.7, 0
142.8, 0
142.9, 0
143, 0
143.2, 0
143.3, 0
143.4, 0
143.5, 0
143.6, 0
143.6, 0
143.7, 0
143.8, 0
143.9, 0
144, 0
144.1, 0
144.2, 0
144.3, 0
144.4, 0
144.5, 0
144.6, 0
144.7, 0
144.8, 0
144.9, 0
145.1, 0
145.2, 0
145.3, 0
145.4, 0
145.5, 0
145.5, 0
145.6, 0
145.7, 0
145.8, 0
145.9, 0
146, 0
146.1, 0
146.2, 0
146.3, 0
146.4, 0
146.5, 0
146.6, 0
146.7, 0
146.8, 0
147, 0
147.1, 0
147.2, 0
147.3, 0
147.3, 0
147.5, 0
147.5, 0
147.6, 0
147.7, 0
147.8, 0
147.9, 0
148, 0
148.1, 0
148.2, 0
148.3, 0
148.4, 0
148.5, 0
148.6, 0
148.7, 0
148.9, 0
149, 0
149.1, 0
149.2, 0
149.3, 0
149.4, 0
149.4, 0
149.5, 0
149.6, 0
149.7, 0
149.8, 0
149.9, 0
150, 0
150.1, 0
150.2, 0
150.3, 0
150.4, 0
150.5, 0
150.6, 0
150.8, 0
150.9, 0
151, 0
151.1, 0
151.1, 0
151.3, 0
151.4, 0
151.5, 0
151.5, 0
151.6, 0
151.7, 0
151.8, 0
151.9, 0
152, 0
152.1, 0
152.2, 0
152.3, 0
152.4, 0
152.5, 0
152.7, 0
152.7, 0
152.8, 0
152.9, 0
153, 0
153.1, 0
153.3, 0
153.3, 0
153.4, 0
153.5, 0
153.6, 0
153.7, 0
153.9, 0
153.9, 0
154.1, 0
154.1, 0
154.2, 0
154.3, 0
154.5, 0
154.6, 0
154.7, 0
154.8, 0
154.9, 0
155, 0
155.1, 0
155.2, 0
155.3, 0
155.4, 0
155.5, 0
155.6, 0
155.7, 0
155.8, 0
155.9, 0
156, 61440
156.1, 61440
156.2, 61440
156.3, 61440
156.4, 61440
156.4, 61440
156.5, 61440
156.6, 61440
156.8, 61440
156.8, 61440
157, 61440
157, 61440
157.2, 61440
157.2, 61440
157.4, 61440
157.5, 61440
157.6, 61440
157.7, 61440
157.8, 61440
157.9, 61440
158, 61440
158.1, 61440
158.2, 61440
158.3, 61440
158.4, 61440
158.5, 57344
158.6, 57344
158.7, 57344
158.8, 61440
158.9, 61440
159, 61440
159.1, 61440
159.2, 61440
159.3, 61440
159.4, 61440
159.5, 61440
159.6, 61440
159.7, 61440
159.8, 61440
159.9, 61440
160, 61440
160.1, 61440
160.2, 61440
160.3, 61440
160.3, 61440
160.5, 61440
160.5, 61440
160.7, 61440
160.7, 61440
160.9, 61440
160.9, 61440
161, 61440
161.1, 61440
161.3, 61440
161.3, 61440
161.5, 61440
161.6, 69632
161.7, 69632
161.8, 69632
161.9, 69632
162, 69632
162.1, 69632
162.2, 69632
162.3, 69632
162.4, 69632
162.5, 69632
162.6, 69632
162.6, 69632
162.8, 81920
162.8, 81920
163, 86016
163, 86016
163.2, 81920
163.3, 86016
163.4, 90112
163.5, 90112
163.6, 90112
163.6, 90112
163.8, 94208
163.9, 90112
164, 94208
164, 94208
164.2, 98304
164.2, 98304
164.4, 106496
164.5, 106496
164.6, 102400
164.6, 102400
164.8, 98304
164.8, 98304
165, 106496
165, 106496
165.2, 102400
165.3, 102400
165.4, 94208
165.5, 94208
165.6, 94208
165.7, 90112
165.8, 94208
165.9, 90112
166, 86016
166.1, 90112
166.2, 90112
166.3, 94208
166.4, 94208
166.5, 94208
166.6, 90112
166.7, 90112
166.7, 90112
166.9, 86016
167, 86016
167.1, 86016
167.1, 86016
167.3, 86016
167.4, 81920
167.5, 81920
167.5, 81920
167.7, 86016
167.7, 86016
167.9, 81920
168, 81920
168.1, 77824
168.1, 77824
168.3, 69632
168.3, 69632
168.5, 69632
168.5, 69632
168.7, 69632
168.7, 69632
168.8, 73728
168.9, 81920
169.1, 90112
169.1, 90112
169.3, 86016
169.4, 90112
169.5, 90112
169.6, 90112
169.7, 86016
169.8, 86016
169.9, 90112
170, 90112
170.1, 90112
170.2, 90112
170.3, 90112
170.4, 90112
170.4, 90112
170.6, 86016
170.7, 86016
170.8, 90112
170.9, 94208
171, 94208
171.1, 94208
171.2, 90112
171.3, 90112
171.4, 81920
171.5, 77824
171.6, 77824
171.7, 81920
171.8, 77824
171.9, 77824
171.9, 77824
172, 86016
172.2, 81920
172.2, 81920
172.4, 90112
172.4, 90112
172.6, 94208
172.6, 94208
172.8, 98304
172.8, 98304
173, 102400
173, 102400
173.2, 98304
173.3, 98304
173.4, 90112
173.5, 90112
173.6, 90112
173.7, 94208
173.7, 94208
173.9, 94208
174, 90112
174.1, 90112
174.2, 86016
174.3, 86016
174.4, 81920
174.5, 81920
174.5, 81920
174.7, 90112
174.7, 90112
174.9, 86016
174.9, 86016
175.1, 90112
175.1, 90112
175.3, 90112
175.4, 94208
175.5, 94208
175.5, 94208
175.6, 94208
175.7, 98304
175.8, 98304
175.9, 98304
176.1, 94208
176.1, 94208
176.3, 86016
176.3, 86016
176.5, 86016
176.5, 86016
176.7, 90112
176.7, 90112
176.9, 90112
176.9, 90112
177.1, 94208
177.2, 94208
177.3, 90112
177.4, 90112
177.5, 86016
177.6, 90112
177.7, 98304
177.8, 98304
177.8, 98304
178, 102400
178.1, 98304
178.2, 98304
178.3, 98304
178.4, 98304
178.5, 90112
178.6, 90112
178.7, 90112
178.8, 86016
178.9, 90112
179, 94208
179.1, 94208
179.2, 94208
179.2, 94208
179.4, 98304
179.5, 102400
179.6, 102400
179.7, 98304
179.8, 98304
179.8, 98304
180, 90112
180.1, 102400
180.2, 102400
180.2, 102400
180.4, 102400
180.4, 102400
180.6, 102400
180.6, 102400
180.8, 81920
180.8, 81920
181, 90112
181.1, 90112
181.2, 86016
181.3, 90112
181.3, 90112
181.4, 94208
181.6, 94208
181.7, 94208
181.7, 94208
181.8, 98304
182, 98304
182.1, 98304
182.1, 98304
182.3, 90112
182.4, 90112
182.4, 90112
182.5, 98304
182.7, 98304
182.8, 90112
182.8, 90112
183, 90112
183, 90112
183.2, 90112
183.2, 90112
183.4, 90112
183.5, 90112
183.5, 90112
183.6, 86016
183.8, 90112
183.9, 98304
183.9, 98304
184, 98304
184.2, 98304
184.3, 98304
184.3, 98304
184.5, 98304
184.6, 98304
184.6, 98304
184.7, 90112
184.9, 86016
185, 81920
185, 81920
185.1, 90112
185.3, 94208
185.4, 94208
185.4, 94208
185.6, 98304
185.7, 102400
185.8, 102400
185.8, 102400
186, 98304
186.1, 94208
186.1, 94208
186.2, 90112
186.4, 98304
186.5, 102400
186.5, 102400
186.6, 102400
186.8, 98304
186.9, 90112
186.9, 90112
187.1, 81920
187.2, 81920
187.2, 81920
187.3, 81920
187.5, 86016
187.6, 86016
187.6, 86016
187.7, 86016
187.9, 86016
188, 90112
188, 90112
188.2, 94208
188.3, 94208
188.3, 94208
188.4, 98304
188.6, 98304
188.7, 94208
188.7, 94208
188.8, 90112
189, 86016
189.1, 86016
189.1, 86016
189.2, 90112
189.4, 81920
189.5, 86016
189.5, 86016
189.7, 86016
189.8, 86016
189.8, 86016
189.9, 81920
190.1, 81920
190.2, 86016
190.2, 86016
190.4, 86016
190.5, 86016
190.6, 86016
190.6, 86016
190.8, 90112
190.9, 86016
190.9, 86016
191, 86016
191.2, 90112
191.3, 94208
191.3, 94208
191.4, 90112
191.6, 94208
191.7, 86016
191.7, 86016
191.9, 81920
192, 81920
192, 81920
192.1, 77824
192.3, 77824
192.4, 77824
192.4, 77824
192.5, 81920
192.7, 81920
192.8, 86016
192.8, 86016
193, 81920
193.1, 86016
193.2, 86016
193.2, 86016
193.3, 86016
193.5, 90112
193.5, 90112
193.6, 81920
193.8, 86016
193.9, 86016
193.9, 86016
194.1, 86016
194.2, 81920
194.3, 90112
194.3, 90112
194.5, 94208
194.6, 94208
194.6, 94208
194.7, 94208
194.9, 94208
195, 94208
195, 94208
195.1, 98304
195.3, 81920
195.4, 81920
195.4, 81920
195.5, 81920
195.7, 90112
195.7, 90112
195.8, 90112
196, 98304
196.1, 94208
196.1, 94208
196.2, 94208
196.4, 98304
196.5, 94208
196.5, 94208
196.6, 86016
196.8, 81920
196.8, 81920
196.9, 81920
197.1, 90112
197.2, 94208
197.2, 94208
197.3, 94208
197.5, 94208
197.6, 98304
197.6, 98304
197.7, 98304
197.9, 90112
198, 86016
198, 86016
198.1, 81920
198.3, 94208
198.3, 94208
198.4, 94208
198.6, 94208
198.7, 98304
198.7, 98304
198.8, 98304
199, 98304
199.1, 98304
199.1, 98304
199.2, 81920
199.4, 90112
199.4, 90112
199.5, 94208
199.7, 94208
199.8, 98304
199.8, 98304
199.9, 98304
200.1, 98304
200.2, 94208
200.2, 94208
200.4, 86016
200.5, 90112
200.5, 90112
200.6, 94208
200.7, 94208
200.9, 98304
200.9, 98304
201, 102400
201.2, 94208
201.3, 90112
201.3, 90112
201.4, 90112
201.6, 86016
201.7, 94208
201.7, 94208
201.9, 94208
202, 94208
202, 94208
202.1, 98304
202.3, 94208
202.4, 90112
202.4, 90112
202.5, 90112
202.7, 86016
202.8, 90112
202.8, 90112
203, 94208
203.1, 94208
203.1, 94208
203.2, 94208
203.3, 94208
203.5, 94208
203.5, 94208
203.6, 94208
203.8, 98304
203.9, 94208
203.9, 94208
204.1, 90112
204.2, 90112
204.2, 90112
204.3, 86016
204.5, 90112
204.6, 94208
204.6, 94208
204.7, 94208
204.9, 102400
205, 102400
205, 102400
205.2, 90112
205.3, 86016
205.4, 86016
205.4, 86016
205.6, 90112
205.6, 90112
205.7, 98304
205.8, 98304
206, 98304
206.1, 98304
206.1, 98304
206.2, 94208
206.4, 98304
206.5, 102400
206.5, 102400
206.6, 102400
206.8, 90112
206.8, 90112
206.9, 90112
207.1, 94208
207.2, 102400
207.2, 102400
207.3, 98304
207.5, 98304
207.6, 98304
207.6, 98304
207.7, 98304
207.9, 94208
207.9, 94208
208, 81920
208.2, 86016
208.3, 81920
208.3, 81920
208.4, 90112
208.6, 94208
208.7, 94208
208.7, 94208
208.8, 94208
209, 102400
209, 102400
209.1, 102400
209.3, 98304
209.4, 98304
209.4, 98304
209.5, 90112
209.7, 102400
209.8, 102400
209.8, 102400
209.9, 102400
210.1, 98304
210.2, 94208
210.2, 94208
210.4, 81920
210.5, 90112
210.5, 90112
210.6, 90112
210.8, 86016
210.9, 90112
210.9, 90112
211, 90112
211.2, 90112
211.3, 94208
211.3, 94208
211.5, 98304
211.6, 98304
211.6, 98304
211.7, 98304
211.9, 94208
212, 86016
212, 86016
212.1, 90112
212.2, 94208
212.4, 94208
212.4, 94208
212.5, 90112
212.7, 86016
212.7, 86016
212.8, 86016
213, 90112
213.1, 90112
213.1, 90112
213.3, 86016
213.4, 86016
213.5, 86016
213.5, 86016
213.6, 90112
213.8, 98304
213.9, 94208
213.9, 94208
214.1, 98304
214.2, 98304
214.2, 98304
214.3, 98304
214.5, 90112
214.6, 86016
214.6, 86016
214.7, 73728
214.9, 81920
215, 86016
215, 86016
215.2, 90112
215.3, 94208
215.3, 94208
215.4, 94208
215.6, 90112
215.7, 90112
215.7, 90112
215.8, 94208
216, 94208
216.1, 90112
216.1, 90112
216.2, 90112
216.4, 90112
216.4, 90112
216.5, 90112
216.7, 86016
216.8, 86016
216.8, 86016
216.9, 90112
217.1, 86016
217.2, 81920
217.2, 81920
217.3, 73728
217.4, 73728
217.6, 77824
217.6, 77824
217.8, 73728
217.9, 77824
217.9, 77824
218, 77824
218.2, 73728
218.3, 73728
218.3, 73728
218.4, 73728
218.6, 73728
218.7, 81920
218.7, 81920
218.8, 81920
218.9, 81920
219, 81920
219.1, 81920
219.2, 81920
219.3, 86016
219.4, 86016
219.5, 86016
219.7, 86016
219.8, 81920
219.8, 81920
220, 77824
220.1, 73728
220.1, 73728
220.2, 73728
220.3, 73728
220.5, 69632
220.5, 69632
220.6, 69632
220.8, 69632
220.9, 69632
220.9, 69632
221.1, 73728
221.2, 73728
221.2, 73728
221.3, 73728
221.4, 69632
221.6, 69632
221.6, 69632
221.7, 69632
221.9, 73728
222, 73728
222, 73728
222.1, 73728
222.2, 73728
222.4, 73728
222.4, 73728
222.5, 73728
222.7, 69632
222.7, 69632
222.8, 69632
222.9, 69632
223.1, 69632
223.1, 69632
223.2, 69632
223.4, 69632
223.5, 69632
223.5, 69632
223.6, 69632
223.8, 69632
223.8, 69632
223.9, 69632
224, 69632
224.1, 69632
224.2, 69632
224.3, 69632
224.5, 65536
224.6, 65536
224.6, 65536
224.7, 65536
224.9, 65536
224.9, 65536
225, 65536
225.2, 65536
225.3, 65536
225.3, 65536
225.4, 65536
225.6, 61440
225.6, 61440
225.7, 61440
225.9, 61440
225.9, 61440
226.1, 61440
226.1, 61440
226.3, 61440
226.4, 61440
226.4, 61440
226.5, 61440
226.7, 61440
226.8, 61440
226.8, 61440
226.9, 61440
227.1, 61440
227.2, 61440
227.2, 61440
227.4, 61440
227.5, 61440
227.5, 61440
227.6, 61440
227.7, 61440
227.9, 61440
227.9, 61440
228, 61440
228.2, 61440
228.3, 61440
228.3, 61440
228.4, 61440
228.6, 61440
228.6, 61440
228.7, 61440
228.8, 61440
229, 61440
229, 61440
229.1, 61440
229.3, 61440
229.4, 61440
229.4, 61440
229.5, 61440
229.7, 61440
229.8, 61440
229.8, 61440
230, 61440
230.1, 61440
230.1, 61440
230.2, 61440
230.4, 61440
230.5, 61440
230.5, 61440
230.7, 61440
230.8, 61440
230.9, 61440
230.9, 61440
231, 61440
231.2, 61440
231.2, 61440
231.3, 61440
231.5, 61440
231.6, 61440
231.6, 61440
231.7, 61440
231.9, 61440
232, 61440
232, 61440
232.1, 61440
232.3, 61440
232.3, 61440
232.4, 61440
232.6, 61440
232.7, 61440
232.7, 61440
232.8, 61440
233, 61440
233.1, 61440
233.1, 61440
233.2, 61440
233.4, 61440
233.4, 61440
233.5, 61440
233.7, 61440
233.8, 61440
233.8, 61440
233.9, 61440
234.1, 61440
234.2, 61440
234.2, 61440
234.4, 61440
234.5, 61440
234.6, 61440
234.6, 61440
234.7, 61440
234.8, 61440
234.9, 61440
235, 61440
235.2, 61440
235.3, 61440
235.3, 61440
235.5, 65536
235.6, 65536
235.7, 65536
235.7, 65536
235.8, 65536
236, 65536
236, 65536
236.1, 65536
236.3, 65536
236.4, 73728
236.4, 73728
236.6, 73728
236.7, 73728
236.8, 73728
236.8, 73728
237, 73728
237.1, 73728
237.1, 73728
237.2, 81920
237.4, 81920
237.5, 81920
237.5, 81920
237.6, 81920
237.8, 86016
237.9, 90112
237.9, 90112
238, 90112
238.2, 90112
238.3, 90112
238.3, 90112
238.4, 94208
238.6, 114688
238.6, 114688
238.7, 110592
238.9, 106496
239, 106496
239, 106496
239.1, 106496
239.3, 106496
239.4, 98304
239.4, 98304
239.6, 102400
239.7, 102400
239.7, 102400
239.8, 102400
239.9, 106496
240.1, 106496
240.1, 106496
240.2, 106496
240.4, 94208
240.5, 94208
240.5, 94208
240.6, 98304
240.8, 94208
240.8, 94208
240.9, 94208
241, 98304
241.2, 98304
241.2, 98304
241.3, 102400
241.5, 98304
241.6, 106496
241.6, 106496
241.8, 98304
241.9, 102400
242, 106496
242, 106496
242.1, 110592
242.3, 110592
242.3, 110592
242.4, 102400
242.6, 114688
242.7, 114688
242.7, 114688
242.8, 110592
243, 106496
243.1, 114688
243.1, 114688
243.2, 122880
243.4, 110592
243.4, 110592
243.5, 106496
243.6, 106496
243.8, 102400
243.8, 102400
243.9, 98304
244.1, 94208
244.1, 94208
244.2, 90112
244.3, 94208
244.5, 90112
244.5, 90112
244.6, 90112
244.7, 90112
244.9, 77824
244.9, 77824
245, 77824
245.1, 81920
245.3, 81920
245.3, 81920
245.5, 77824
245.6, 81920
245.6, 81920
245.7, 81920
245.9, 86016
246, 86016
246, 86016
246.1, 86016
246.3, 86016
246.4, 86016
246.4, 86016
246.5, 81920
246.7, 94208
246.8, 90112
246.8, 90112
247, 86016
247, 86016
247.1, 77824
247.2, 77824
247.3, 81920
247.4, 81920
247.5, 81920
247.6, 81920
247.7, 86016
247.9, 86016
248, 90112
248, 90112
248.1, 86016
248.2, 90112
248.3, 90112
248.4, 94208
248.5, 94208
248.6, 98304
248.8, 98304
248.8, 98304
249, 94208
249, 94208
249.1, 86016
249.2, 90112
249.3, 98304
249.4, 98304
249.5, 98304
249.6, 98304
249.7, 90112
249.8, 86016
249.9, 86016
250, 90112
250.1, 90112
250.2, 90112
250.3, 90112
250.4, 90112
250.5, 94208
250.6, 94208
250.7, 98304
250.8, 94208
250.9, 98304
251, 98304
251.1, 98304
251.2, 98304
251.3, 98304
251.4, 102400
251.5, 98304
251.6, 102400
251.7, 94208
251.9, 90112
251.9, 90112
252, 90112
252.1, 94208
252.2, 94208
252.3, 94208
252.4, 94208
252.5, 90112
252.6, 90112
252.7, 90112
252.8, 98304
253, 98304
253.1, 102400
253.2, 102400
253.3, 98304
253.4, 98304
253.5, 102400
253.6, 106496
253.7, 94208
253.8, 94208
253.9, 90112
254, 94208
254.1, 94208
254.2, 94208
254.3, 98304
254.4, 102400
254.5, 102400
254.6, 98304
254.7, 98304
254.8, 98304
254.9, 94208
255, 102400
255.1, 102400
255.2, 102400
255.3, 102400
255.4, 102400
255.5, 102400
255.6, 102400
255.7, 81920
255.8, 90112
255.9, 90112
256, 90112
256.1, 86016
256.3, 94208
256.3, 94208
256.4, 94208
256.5, 98304
256.6, 98304
256.7, 102400
256.8, 102400
256.9, 102400
257, 98304
257.1, 98304
257.2, 94208
257.3, 94208
257.4, 98304
257.5, 106496
257.6, 106496
257.7, 110592
257.8, 86016
257.9, 90112
258, 90112
258.1, 86016
258.2, 90112
258.3, 94208
258.4, 94208
258.5, 90112
258.6, 90112
258.7, 90112
258.8, 98304
258.9, 98304
259, 102400
259.1, 102400
259.2, 102400
259.3, 98304
259.4, 94208
259.5, 90112
259.6, 90112
259.7, 86016
259.8, 81920
259.9, 81920
260, 86016
260.1, 90112
260.2, 86016
260.3, 94208
260.4, 98304
260.5, 94208
260.6, 94208
260.7, 94208
260.8, 98304
260.9, 90112
261, 90112
261.1, 94208
261.2, 90112
261.4, 94208
261.4, 94208
261.5, 98304
261.6, 94208
261.7, 98304
261.8, 98304
261.9, 98304
262, 98304
262.1, 98304
262.2, 94208
262.3, 86016
262.4, 81920
262.5, 81920
262.6, 81920
262.7, 90112
262.8, 90112
262.9, 94208
263, 94208
263.1, 81920
263.2, 81920
263.3, 81920
263.4, 81920
263.5, 81920
263.6, 73728
263.7, 73728
263.8, 73728
263.9, 81920
264, 90112
264.1, 94208
264.2, 94208
264.3, 90112
264.4, 86016
264.5, 90112
264.6, 90112
264.7, 90112
264.8, 81920
264.9, 81920
265, 90112
265.1, 90112
265.2, 98304
265.3, 98304
265.4, 94208
265.5, 94208
265.6, 90112
265.7, 94208
265.8, 94208
265.9, 94208
266, 86016
266.1, 81920
266.2, 90112
266.3, 94208
266.4, 94208
266.5, 94208
266.6, 94208
266.7, 94208
266.8, 98304
266.9, 94208
267, 94208
267.1, 94208
267.2, 86016
267.3, 86016
267.4, 90112
267.5, 90112
267.6, 94208
267.7, 94208
267.8, 94208
267.9, 98304
268, 98304
268.1, 98304
268.2, 94208
268.3, 86016
268.4, 81920
268.5, 90112
268.6, 94208
268.7, 94208
268.8, 94208
268.9, 98304
269, 102400
269.1, 98304
269.2, 98304
269.3, 94208
269.4, 90112
269.5, 86016
269.6, 90112
269.7, 86016
269.8, 98304
270, 94208
270, 94208
270.1, 90112
270.2, 94208
270.3, 94208
270.4, 94208
270.5, 94208
270.6, 98304
270.7, 98304
270.8, 94208
270.9, 90112
271, 90112
271.1, 86016
271.2, 81920
271.3, 86016
271.4, 94208
271.5, 94208
271.6, 102400
271.7, 102400
271.8, 106496
272, 106496
272, 106496
272.1, 94208
272.2, 90112
272.3, 90112
272.4, 94208
272.5, 102400
272.6, 102400
272.7, 102400
272.8, 106496
272.9, 102400
273, 102400
273.1, 102400
273.2, 106496
273.3, 106496
273.4, 102400
273.5, 102400
273.6, 98304
273.7, 90112
273.8, 94208
273.9, 102400
274, 102400
274.1, 102400
274.2, 102400
274.3, 102400
274.4, 98304
274.5, 94208
274.6, 81920
274.7, 90112
274.8, 90112
274.9, 90112
275, 86016
275.1, 90112
275.2, 90112
275.3, 90112
275.4, 94208
275.5, 94208
275.6, 98304
275.7, 98304
275.8, 98304
275.9, 98304
276, 94208
276.1, 94208
276.2, 94208
276.3, 98304
276.4, 98304
276.5, 106496
276.6, 98304
276.7, 90112
276.8, 86016
276.9, 90112
277, 90112
277.1, 90112
277.3, 90112
277.3, 90112
277.4, 90112
277.5, 94208
277.6, 98304
277.7, 98304
277.8, 98304
277.9, 98304
278, 98304
278.1, 98304
278.2, 98304
278.3, 102400
278.4, 106496
278.5, 102400
278.6, 94208
278.7, 94208
278.8, 94208
278.9, 94208
279, 98304
279.1, 102400
279.2, 102400
279.3, 98304
279.4, 98304
279.5, 94208
279.6, 102400
279.7, 102400
279.8, 102400
279.9, 106496
280, 102400
280.1, 106496
280.2, 102400
280.3, 102400
280.4, 102400
280.5, 94208
280.6, 90112
280.7, 90112
280.8, 94208
280.9, 90112
281, 94208
281.1, 98304
281.2, 98304
281.3, 98304
281.4, 98304
281.5, 98304
281.6, 98304
281.7, 102400
281.8, 98304
281.9, 102400
282, 106496
282.1, 102400
282.2, 98304
282.3, 90112
282.4, 98304
282.5, 94208
282.6, 90112
282.7, 90112
282.8, 94208
282.9, 94208
283, 98304
283.1, 98304
283.2, 102400
283.3, 98304
283.4, 98304
283.5, 98304
283.6, 98304
283.7, 106496
283.9, 110592
284, 98304
284.1, 94208
284.2, 94208
284.3, 94208
284.4, 98304
284.5, 102400
284.6, 102400
284.7, 98304
284.8, 98304
284.9, 94208
285, 102400
285.1, 102400
285.2, 102400
285.3, 106496
285.4, 102400
285.5, 102400
285.6, 102400
285.7, 102400
285.8, 102400
285.9, 94208
286, 90112
286.1, 90112
286.2, 94208
286.3, 90112
286.4, 94208
286.5, 94208
286.6, 98304
286.7, 98304
286.8, 98304
286.9, 98304
287, 94208
287.1, 98304
287.2, 98304
287.3, 98304
287.4, 98304
287.5, 106496
287.6, 106496
287.7, 94208
287.9, 94208
287.9, 94208
288, 90112
288.1, 90112
288.2, 90112
288.3, 90112
288.4, 94208
288.5, 98304
288.6, 98304
288.7, 98304
288.8, 98304
288.9, 98304
289, 98304
289.1, 98304
289.2, 98304
289.3, 98304
289.4, 106496
289.5, 98304
289.6, 94208
289.7, 90112
289.8, 90112
289.9, 90112
290.1, 98304
290.1, 98304
290.2, 94208
290.3, 94208
290.4, 90112
290.5, 90112
290.6, 90112
290.7, 98304
290.8, 98304
290.9, 98304
291, 102400
291.1, 102400
291.2, 98304
291.3, 102400
291.4, 98304
291.5, 94208
291.6, 90112
291.7, 94208
291.8, 94208
291.9, 94208
292.1, 94208
292.1, 94208
292.3, 102400
292.4, 102400
292.5, 102400
292.6, 98304
292.7, 98304
292.8, 98304
292.9, 102400
293, 102400
293.2, 106496
293.2, 106496
293.3, 106496
293.4, 98304
293.5, 94208
293.6, 81920
293.7, 90112
293.8, 90112
293.9, 90112
294, 86016
294.1, 90112
294.2, 94208
294.3, 98304
294.4, 94208
294.5, 98304
294.6, 98304
294.7, 98304
294.8, 98304
294.9, 98304
295, 98304
295.1, 94208
295.2, 98304
295.3, 98304
295.4, 98304
295.5, 94208
295.6, 90112
295.7, 90112
295.8, 86016
295.9, 94208
296, 94208
296.1, 90112
296.3, 90112
296.3, 90112
296.5, 94208
296.5, 94208
296.6, 98304
296.7, 98304
296.8, 94208
296.9, 98304
297, 98304
297.1, 98304
297.2, 98304
297.4, 98304
297.4, 98304
297.5, 94208
297.6, 86016
297.7, 90112
297.8, 90112
297.9, 94208
298, 94208
298.1, 94208
298.2, 98304
298.3, 94208
298.5, 98304
298.5, 98304
298.6, 94208
298.7, 94208
298.8, 90112
298.9, 90112
299, 94208
299.1, 98304
299.2, 98304
299.3, 98304
299.4, 94208
299.6, 98304
299.6, 98304
299.7, 90112
299.8, 77824
299.9, 77824
300, 81920
300.1, 77824
300.2, 77824
300.3, 81920
300.4, 81920
300.5, 81920
300.6, 81920
300.7, 81920
300.8, 90112
300.9, 90112
301, 90112
301.1, 94208
301.2, 94208
301.3, 90112
301.4, 90112
301.5, 94208
301.6, 90112
301.7, 86016
301.8, 90112
301.9, 90112
302, 90112
302.1, 90112
302.2, 90112
302.3, 90112
302.4, 90112
302.5, 77824
302.6, 73728
302.7, 65536
302.8, 65536
302.9, 65536
303, 61440
303.1, 61440
303.2, 77824
303.3, 81920
303.4, 86016
303.5, 86016
303.6, 86016
303.7, 86016
303.8, 86016
303.9, 90112
304, 90112
304.1, 90112
304.2, 90112
304.3, 94208
304.4, 94208
304.5, 94208
304.6, 90112
304.7, 90112
304.8, 90112
304.9, 90112
305, 90112
305.1, 90112
305.2, 90112
305.3, 81920
305.4, 86016
305.5, 86016
305.6, 86016
305.7, 86016
305.8, 86016
305.9, 86016
306, 86016
306.1, 86016
306.2, 86016
306.3, 86016
306.4, 86016
306.5, 90112
306.6, 86016
306.7, 86016
306.8, 90112
306.9, 94208
307, 94208
307.1, 94208
307.2, 94208
307.3, 102400
307.4, 98304
307.5, 98304
307.6, 98304
307.7, 98304
307.8, 94208
307.9, 90112
308, 90112
308.1, 94208
308.2, 86016
308.3, 86016
308.4, 77824
308.5, 81920
308.6, 90112
308.7, 90112
308.8, 90112
308.9, 90112
309, 86016
309.1, 90112
309.2, 90112
309.3, 94208
309.4, 94208
309.5, 90112
309.6, 90112
309.7, 86016
309.8, 90112
309.9, 94208
310, 94208
310.1, 94208
310.2, 94208
310.3, 94208
310.4, 90112
310.5, 90112
310.6, 90112
310.7, 94208
310.8, 94208
310.9, 98304
311, 94208
311.1, 102400
311.2, 98304
311.3, 98304
311.4, 94208
311.5, 94208
311.6, 90112
311.7, 94208
311.8, 98304
311.9, 102400
312, 94208
312.1, 94208
312.2, 90112
312.3, 90112
312.4, 94208
312.5, 90112
312.6, 90112
312.7, 98304
312.8, 94208
312.9, 90112
313, 90112
313.1, 90112
313.2, 90112
313.3, 90112
313.4, 94208
313.5, 98304
313.6, 102400
313.7, 102400
313.8, 102400
313.9, 98304
314, 98304
314.1, 98304
314.2, 90112
314.3, 90112
314.4, 90112
314.5, 86016
314.6, 90112
314.7, 94208
314.8, 94208
314.9, 94208
315, 98304
315.1, 98304
315.2, 94208
315.3, 94208
315.4, 94208
315.5, 98304
315.6, 94208
315.7, 90112
315.8, 90112
315.9, 98304
316, 98304
316.1, 106496
316.2, 106496
316.3, 102400
316.4, 102400
316.4, 102400
316.6, 102400
316.7, 94208
316.8, 98304
316.9, 94208
317, 94208
317.1, 98304
317.2, 98304
317.3, 98304
317.4, 98304
317.5, 98304
317.6, 98304
317.7, 94208
317.8, 94208
317.9, 90112
318, 77824
318.1, 77824
318.2, 77824
318.3, 77824
318.4, 77824
318.5, 77824
318.6, 77824
318.7, 81920
318.8, 86016
318.9, 81920
319, 81920
319.1, 77824
319.2, 77824
319.3, 77824
319.4, 77824
319.5, 77824
319.6, 73728
319.7, 73728
319.8, 73728
319.9, 73728
320, 77824
320.1, 69632
320.2, 73728
320.3, 73728
320.4, 77824
320.5, 77824
320.6, 77824
320.7, 77824
320.8, 73728
320.9, 73728
321, 81920
321.1, 86016
321.2, 86016
321.3, 86016
321.4, 90112
321.5, 90112
321.6, 90112
321.7, 90112
321.8, 90112
321.9, 86016
322, 94208
322.1, 94208
322.2, 90112
322.3, 90112
322.4, 94208
322.5, 98304
322.6, 94208
322.7, 98304
322.8, 94208
322.9, 94208
323, 94208
323.1, 98304
323.2, 98304
323.3, 94208
323.4, 90112
323.5, 90112
323.6, 90112
323.7, 90112
323.8, 90112
323.9, 90112
324, 86016
324.1, 86016
324.2, 94208
324.3, 98304
324.4, 90112
324.5, 73728
324.6, 77824
324.7, 77824
324.8, 81920
324.9, 81920
325, 81920
325.1, 81920
325.2, 86016
325.3, 86016
325.4, 86016
325.5, 86016
325.6, 81920
325.7, 86016
325.8, 86016
325.9, 90112
326, 90112
326.1, 94208
326.2, 94208
326.3, 98304
326.4, 98304
326.5, 98304
326.6, 90112
326.7, 90112
326.8, 86016
326.9, 86016
327, 90112
327.1, 81920
327.2, 81920
327.3, 86016
327.4, 86016
327.5, 86016
327.6, 86016
327.7, 86016
327.8, 86016
327.9, 86016
328, 90112
328.1, 90112
328.2, 86016
328.3, 86016
328.4, 86016
328.5, 86016
328.6, 90112
328.7, 94208
328.8, 94208
328.9, 94208
329, 94208
329.1, 98304
329.2, 98304
329.3, 98304
329.4, 94208
329.5, 90112
329.6, 77824
329.7, 77824
329.8, 81920
329.9, 86016
330, 90112
330.1, 90112
330.2, 94208
330.3, 94208
330.4, 94208
330.5, 94208
330.6, 94208
330.7, 98304
330.8, 98304
330.9, 94208
331, 90112
331.1, 90112
331.2, 90112
331.3, 90112
331.4, 98304
331.5, 98304
331.6, 98304
331.7, 98304
331.8, 98304
331.9, 98304
332, 86016
332.1, 77824
332.2, 81920
332.3, 81920
332.4, 77824
332.5, 81920
332.6, 86016
332.7, 81920
332.8, 81920
332.9, 81920
333, 86016
333.1, 86016
333.2, 86016
333.3, 90112
333.4, 90112
333.5, 90112
333.6, 90112
333.7, 90112
333.8, 90112
333.9, 86016
334, 81920
334.1, 86016
334.2, 86016
334.3, 90112
334.4, 90112
334.5, 90112
334.6, 90112
334.7, 90112
334.8, 86016
334.9, 86016
335, 81920
335.1, 81920
335.2, 81920
335.3, 86016
335.4, 86016
335.5, 86016
335.6, 86016
335.7, 86016
335.8, 90112
335.9, 90112
336, 90112
336.1, 90112
336.2, 94208
336.3, 94208
336.4, 94208
336.5, 90112
336.6, 90112
336.7, 94208
336.8, 94208
336.9, 98304
337, 98304
337.1, 98304
337.2, 98304
337.3, 94208
337.4, 94208
337.5, 90112
337.6, 90112
337.7, 90112
337.8, 90112
337.9, 90112
338, 90112
338.1, 94208
338.2, 102400
338.3, 102400
338.4, 102400
338.5, 102400
338.6, 98304
338.7, 90112
338.8, 81920
338.9, 81920
339, 81920
339.1, 81920
339.2, 86016
339.3, 81920
339.4, 81920
339.5, 77824
339.6, 81920
339.7, 86016
339.8, 81920
339.9, 81920
340, 77824
340.1, 81920
340.2, 81920
340.3, 81920
340.4, 81920
340.5, 77824
340.6, 77824
340.7, 77824
340.8, 77824
340.9, 32768
341, 32768
341.2, 32768
341.2, 32768
341.4, 32768
341.4, 32768
341.6, 24576
341.6, 24576
341.8, 24576
341.9, 24576
341.9, 24576
342.1, 20480
342.1, 20480
342.2, 20480
342.3, 20480
342.4, 20480
342.6, 0
342.6, 0
342.8, 0
342.8, 0
342.9, 0
343, 0
343.2, 0
343.2, 0
343.3, 0
343.5, 0
343.5, 0
343.7, 0
343.7, 0
343.9, 0
344, 0
344, 0
344.2, 0
344.2, 0
344.4, 0
344.4, 0
344.6, 0
344.7, 0
344.7, 0
344.8, 0
344.9, 0
345.1, 0
345.1, 0
345.3, 0
345.4, 0
345.4, 0
345.6, 0
345.6, 0
345.8, 0
345.8, 0
346, 0
346.1, 0
346.1, 0
346.3, 0
346.3, 0
346.4, 0
346.5, 0
346.6, 0
346.7, 0
346.8, 0
347, 0
347, 0
347.2, 0
347.3, 0
347.3, 0
347.5, 0
347.5, 0
347.7, 0
347.7, 0
347.9, 0
348, 0
348, 0
348.2, 0
348.2, 0
348.4, 0
348.4, 0
348.6, 0
348.7, 0
348.7, 0
348.9, 0
348.9, 0
349, 0
349.2, 0
349.2, 0
349.3, 0
349.4, 0
349.5, 0
349.6, 0
349.7, 0
349.8, 0
349.9, 0
350.1, 0
350.2, 0
350.3, 0
350.4, 0
350.4, 0
350.5, 0
350.6, 0
350.7, 0
350.8, 0
350.9, 0
351, 0
351.1, 0
351.2, 0
351.3, 0
351.5, 0
351.6, 0
351.7, 0
351.8, 0
351.9, 0
351.9, 0
352, 0
352.1, 0
352.2, 0
352.3, 0
352.4, 0
352.5, 0
352.6, 0
352.7, 0
352.8, 0
353, 0
353.1, 0
353.2, 0
353.3, 0
353.4, 0
353.4, 0
353.5, 0
353.6, 0
353.7, 0
353.8, 0
353.9, 0
354, 0
354.1, 0
354.2, 0
354.3, 0
354.4, 0
354.5, 0
354.6, 0
354.7, 0
354.8, 0
354.9, 0
355, 0
355.1, 0
355.2, 0
355.3, 0
355.4, 0
355.5, 0
355.6, 0
355.7, 0
355.8, 0
356, 0
356.1, 0
356.2, 0
356.3, 0
356.4, 0
356.4, 0
356.5, 0
356.6, 0
356.7, 0
356.8, 0
356.9, 0
357, 0
357.1, 0
357.2, 0
357.3, 0
357.4, 0
357.6, 0
357.6, 0
357.8, 0
357.9, 0
357.9, 0
358, 0
358.1, 0
358.2, 0
358.3, 0
358.4, 0
358.5, 0
358.6, 0
358.7, 0
358.8, 0
359, 0
359.1, 0
359.2, 0
359.2, 0
359.3, 0
359.4, 0
359.5, 0
359.6, 0
359.7, 0
359.8, 0
359.9, 0
360, 0
360.1, 0
360.2, 0
360.3, 0
360.5, 0
360.6, 0
360.7, 0
360.7, 0
360.9, 0
360.9, 0
361, 0
361.1, 0
361.2, 0
361.3, 0
361.4, 0
361.5, 0
361.6, 0
361.7, 0
361.8, 0
362, 0
362.1, 0
362.2, 0
362.2, 0
362.3, 0
362.4, 0
362.5, 0
362.6, 0
362.7, 0
362.8, 0
362.9, 0
363, 0
363.1, 0
363.2, 0
363.3, 0
363.4, 0
363.6, 0
363.7, 0
363.8, 0
363.8, 0
363.9, 0
364, 0
364.1, 0
364.2, 0
364.3, 0
364.4, 0
364.5, 0
364.6, 0
364.7, 0
364.8, 0
365, 0
365, 0
365.2, 0
365.3, 0
365.3, 0
365.4, 0
365.5, 0
365.6, 0
365.7, 0
365.8, 0
365.9, 0
366, 0
366.1, 0
366.2, 0
366.3, 0
366.4, 0
366.6, 0
366.7, 0
366.8, 0
366.8, 0
366.9, 0
367, 0
367.1, 0
367.2, 0
367.3, 0
367.4, 0
367.5, 0
367.6, 0
367.7, 0
367.8, 0
368, 0
368.1, 0
368.2, 0
368.3, 0
368.3, 0
368.4, 0
368.5, 0
368.6, 0
368.7, 0
368.8, 0
368.9, 0
369, 0
369.1, 0
369.2, 0
369.3, 0
369.5, 0
369.6, 0
369.7, 0
369.8, 0
369.8, 0
369.9, 0
370, 0
370.1, 0
370.2, 0
370.3, 0
370.4, 0
370.5, 0
370.6, 0
370.7, 0
370.8, 0
370.9, 0
371, 0
371.1, 0
371.2, 0
371.3, 0
371.4, 0
371.5, 0
371.6, 0
371.7, 0
371.8, 0
371.9, 0
372, 0
372.1, 0
372.2, 0
372.3, 0
372.5, 0
372.6, 0
372.7, 0
372.8, 0
372.8, 0
372.9, 0
373, 0
373.1, 0
373.2, 0
373.3, 0
373.4, 0
373.5, 0
373.6, 0
373.7, 0
373.9, 0
374, 0
374.1, 0
374.2, 0
374.3, 0
374.3, 0
374.4, 0
374.5, 0
374.6, 0
374.7, 0
374.8, 0
374.9, 0
375, 0
375.1, 0
375.2, 0
375.3, 0
375.4, 0
375.6, 0
375.7, 0
375.7, 0
375.8, 0
375.9, 0
376, 0
376.1, 0
376.2, 0
376.3, 0
376.4, 0
376.5, 0
376.6, 0
376.7, 0
376.8, 0
376.9, 0
377.1, 0
377.2, 0
377.3, 0
377.3, 0
377.4, 0
377.5, 0
377.6, 0
377.7, 0
377.8, 0
377.9, 0
378, 0
378.1, 0
378.2, 0
378.3, 0
378.4, 0
378.6, 0
378.6, 0
378.7, 0
378.8, 0
378.9, 0
379, 0
379.1, 0
379.2, 0
379.3, 0
379.4, 0
379.5, 0
379.6, 0
379.7, 0
379.8, 0
380, 0
380, 0
380.1, 0
380.3, 0
380.3, 0
380.4, 0
380.5, 0
380.6, 0
380.7, 0
380.8, 0
380.9, 0
381, 0
381.1, 0
381.2, 0
381.3, 0
381.4, 0
381.6, 0
381.7, 0
381.8, 0
381.8, 0
381.9, 0
382, 0
382.1, 0
382.2, 0
382.3, 0
382.4, 0
382.5, 0
382.6, 0
382.7, 0
382.8, 0
383, 0
383, 0
383.1, 0
383.2, 0
383.3, 0
383.4, 0
383.5, 0
383.6, 0
383.7, 0
383.8, 0
383.9, 0
384, 0
384.1, 0
384.2, 0
384.3, 0
384.4, 0
384.6, 0
384.7, 0
384.8, 0
384.8, 0
384.9, 0
385, 0
385.1, 0
385.2, 0
385.3, 0
385.4, 0
385.5, 0
385.6, 0
385.7, 0
385.8, 0
385.9, 0
386.1, 0
386.1, 0
386.2, 0
386.3, 0
386.4, 0
386.5, 0
386.6, 0
386.7, 0
386.8, 0
386.9, 0
387, 0
387.1, 0
387.2, 0
387.3, 0
387.4, 0
387.401, 0
387.6, 0
387.7, 0
387.8, 0
387.9, 0
388, 0
388.1, 0
388.2, 0
388.3, 0
388.4, 0
388.5, 0
388.6, 0
388.7, 0
388.8, 0
388.9, 0
388.901, 0
389.2, 0
389.3, 0
389.3, 0
389.4, 0
389.5, 0
389.6, 0
389.7, 0
389.8, 0
389.9, 0
390, 0
390.1, 0
390.2, 0
390.3, 0
390.4, 0
390.6, 0
390.7, 0
390.8, 0
390.8, 0
390.9, 0
391, 0
391.1, 0
391.2, 0
391.3, 0
391.4, 0
391.5, 0
391.6, 0
391.7, 0
391.8, 0
392, 0
392.1, 0
392.2, 0
392.2, 0
392.3, 0
392.4, 0
392.5, 0
392.6, 0
392.7, 0
392.8, 0
392.9, 0
393, 0
393.1, 0
393.2, 0
393.3, 0
393.5, 0
393.6, 0
393.7, 0
393.7, 0
393.8, 0
393.9, 0
394, 0
394.1, 0
394.2, 0
394.3, 0
394.4, 0
394.5, 0
394.6, 0
394.7, 0
394.8, 0
395, 0
395.1, 0
395.2, 0
395.3, 0
395.3, 0
395.4, 0
395.5, 0
395.6, 0
395.7, 0
395.8, 0
395.9, 0
396, 0
396.1, 0
396.2, 0
396.3, 0
396.4, 0
396.5, 0
396.7, 0
396.7, 0
396.8, 0
396.9, 0
397, 0
397.1, 0
397.2, 0
397.3, 0
397.4, 0
397.5, 0
397.6, 0
397.7, 0
397.8, 0
398, 0
398.1, 0
398.2, 0
398.3, 0
398.3, 0
398.4, 0
398.5, 0
398.6, 0
398.7, 0
398.8, 0
398.9, 0
399, 0
399.1, 0
399.2, 0
399.3, 0
399.4, 0
399.5, 0
399.7, 0
399.8, 0
399.8, 0
399.9, 0
400, 0
400.1, 0
400.2, 0
400.3, 0
400.4, 0
400.5, 0
400.6, 0
400.7, 0
400.8, 0
400.9, 0
401, 0
401.2, 0
401.3, 0
401.3, 0
401.4, 0
401.5, 0
401.6, 0
401.7, 0
401.8, 0
401.9, 0
402, 0
402.1, 0
402.2, 0
402.3, 0
402.4, 0
402.6, 0
402.7, 0
402.7, 0
402.8, 0
402.9, 0
403, 0
403.1, 0
403.2, 0
403.3, 0
403.4, 0
403.5, 0
403.6, 0
403.7, 0
403.9, 0
404, 0
404.1, 0
404.1, 0
404.2, 0
404.3, 0
404.4, 0
404.5, 0
404.6, 0
404.7, 0
404.8, 0
404.9, 0
405, 0
405.1, 0
405.2, 0
405.3, 0
405.4, 0
405.5, 0
405.6, 0
405.7, 0
405.8, 0
405.9, 0
406, 0
406.1, 0
406.2, 0
406.3, 0
406.4, 0
406.5, 0
406.6, 0
406.7, 0
406.8, 0
406.9, 0
407, 0
407.2, 0
407.2, 0
407.3, 0
407.4, 0
407.5, 0
407.6, 0
407.7, 0
407.8, 0
407.9, 0
408, 0
408.1, 0
408.2, 0
408.3, 0
408.5, 0
408.6, 0
408.7, 0
408.7, 0
408.8, 0
408.9, 0
409, 0
409.1, 0
409.2, 0
409.3, 0
409.4, 0
409.5, 0
409.6, 0
409.7, 0
409.8, 0
409.9, 0
410.1, 0
410.1, 0
410.2, 0
410.3, 0
410.4, 0
410.5, 0
410.6, 0
410.7, 0
410.8, 0
410.9, 0
411, 0
411.1, 0
411.2, 0
411.3, 0
411.4, 0
411.5, 0
411.6, 0
411.7, 0
411.8, 0
411.9, 0
412, 0
412.1, 0
412.2, 0
412.3, 0
412.4, 0
412.5, 0
412.6, 0
412.7, 0
412.9, 0
413, 0
413.1, 0
413.1, 0
413.1, 0
413.2, 0
413.3, 0
413.511, 0
413.601, 0
413.8, 0
413.9, 0
414, 0
414.1, 0
414.2, 0
414.3, 0
414.4, 0
414.5, 0
414.7, 0
414.7, 0
414.8, 0
414.9, 0
415, 0
415.1, 0
415.2, 0
415.3, 0
415.4, 0
415.5, 0
415.6, 0
415.7, 0
415.8, 0
415.9, 0
416.1, 0
416.1, 0
416.2, 0
416.3, 0
416.4, 0
416.5, 0
416.6, 0
416.7, 0
416.8, 0
416.9, 0
417, 0
417.1, 0
417.2, 0
417.3, 0
417.5, 0
417.6, 0
417.6, 0
417.7, 0
417.8, 0
417.9, 0
418, 0
418.1, 0
418.2, 0
418.3, 0
418.4, 0
418.5, 0
418.6, 0
418.7, 0
418.8, 0
418.9, 0
419, 0
419.1, 0
419.2, 0
419.3, 0
419.4, 0
419.5, 0
419.6, 0
419.7, 0
419.8, 0
419.9, 0
420, 0
420.1, 0
420.2, 0
420.3, 0
420.4, 0
420.6, 0
420.7, 0
420.7, 0
420.8, 0
420.9, 0
421, 0
421.1, 0
421.2, 0
421.3, 0
421.4, 0
421.5, 0
421.6, 0
421.7, 0
421.8, 0
422, 0
422.1, 0
422.2, 0
422.2, 0
422.3, 0
422.4, 0
422.5, 0
422.6, 0
422.7, 0
422.8, 0
422.9, 0
423, 0
423.1, 0
423.2, 0
423.3, 0
423.5, 0
423.5, 0
423.7, 0
423.7, 0
423.8, 0
423.9, 0
424, 0
424.1, 0
424.2, 0
424.3, 0
424.4, 0
424.5, 0
424.6, 0
424.7, 0
424.8, 0
425, 0
425.1, 0
425.2, 0
425.2, 0
425.3, 0
425.4, 0
425.5, 0
425.6, 0
425.7, 0
425.8, 0
425.9, 0
426, 0
426.1, 0
426.2, 0
426.3, 0
426.4, 0
426.5, 0
426.7, 0
426.7, 0
426.8, 0
426.9, 0
427, 0
427.1, 0
427.2, 0
427.3, 0
427.4, 0
427.5, 0
427.6, 0
427.7, 0
427.9, 0
427.9, 0
428, 0
428.2, 0
428.2, 0
428.3, 0
428.4, 0
428.5, 0
428.6, 0
428.7, 0
428.8, 0
428.9, 0
429, 0
429.1, 0
429.2, 0
429.3, 0
429.4, 0
429.6, 0
429.7, 0
429.7, 0
429.8, 0
429.9, 0
430, 0
430.1, 0
430.2, 0
430.3, 0
430.4, 0
430.5, 0
430.6, 0
430.7, 0
430.8, 0
431, 0
431, 0
431.2, 0
431.2, 0
431.3, 0
431.4, 0
431.5, 0
431.6, 0
431.7, 0
431.8, 0
431.9, 0
432, 0
432.1, 0
432.2, 0
432.3, 0
432.4, 0
432.5, 0
432.7, 0
432.8, 0
432.9, 0
433, 0
433.1, 0
433.2, 0
433.3, 0
433.4, 0
433.5, 0
433.6, 0
433.8, 0
433.9, 0
433.9, 0
434, 0
434.2, 0
434.2, 0
434.3, 0
434.4, 0
434.5, 0
434.6, 0
434.7, 0
434.8, 0
434.9, 0
435, 0
435.1, 0
435.3, 0
435.3, 0
435.4, 0
435.6, 0
435.7, 0
435.7, 0
435.8, 0
435.9, 0
436, 0
436.1, 0
436.2, 0
436.3, 0
436.4, 0
436.5, 0
436.6, 0
436.7, 0
436.9, 0
437, 0
437.1, 0
437.2, 0
437.2, 0
437.3, 0
437.4, 0
437.5, 0
437.6, 0
437.7, 0
437.8, 0
437.9, 0
438, 0
438.1, 0
438.2, 0
438.4, 0
438.5, 0
438.6, 0
438.6, 0
438.7, 0
438.8, 0
438.9, 0
439, 0
439.1, 0
439.2, 0
439.3, 0
439.4, 0
439.5, 0
439.6, 0
439.7, 0
439.8, 0
439.9, 0
440.1, 0
440.2, 0
440.2, 0
440.3, 0
440.4, 0
440.5, 0
440.6, 0
440.7, 0
440.8, 0
440.9, 0
441, 0
441.1, 0
441.3, 0
441.4, 0
441.4, 0
441.6, 0
441.6, 0
441.7, 0
441.8, 0
441.9, 0
442, 0
442.1, 0
442.2, 0
442.3, 0
442.4, 0
442.5, 0
442.6, 0
442.7, 0
442.9, 0
443, 0
443.1, 0
443.1, 0
443.2, 0
443.3, 0
443.4, 0
443.5, 0
443.6, 0
443.7, 0
443.8, 0
443.9, 0
444, 0
444.1, 0
444.2, 0
444.4, 0
444.5, 0
444.5, 0
444.6, 0
444.7, 0
444.8, 0
444.9, 0
445, 0
445.1, 0
445.2, 0
445.3, 0
445.4, 0
445.5, 0
445.6, 0
445.8, 0
445.9, 0
446, 0
446.1, 0
446.1, 0
446.2, 0
446.3, 0
446.4, 0
446.5, 0
446.6, 0
446.7, 0
446.8, 0
446.9, 0
447, 0
447.1, 0
447.2, 0
447.4, 0
447.5, 0
447.6, 0
447.6, 0
447.7, 0
447.8, 0
447.9, 0
448, 0
448.1, 0
448.2, 0
448.3, 0
448.4, 0
448.5, 0
448.6, 0
448.8, 0
448.9, 0
449, 0
449.1, 0
449.1, 0
449.2, 0
449.3, 0
449.4, 0
449.5, 0
449.6, 0
449.7, 0
449.8, 0
449.9, 0
450, 0
450.1, 0
450.3, 0
450.3, 0
450.5, 0
450.6, 0
450.6, 0
450.7, 0
450.8, 0
450.9, 0
451, 0
451.1, 0
451.2, 0
451.3, 0
451.4, 0
451.5, 0
451.6, 0
451.8, 0
451.8, 0
452, 0
452, 0
452.1, 0
452.2, 0
452.3, 0
452.4, 0
452.5, 0
452.6, 0
452.7, 0
452.8, 0
452.9, 0
453, 0
453.1, 0
453.2, 0
453.4, 0
453.4, 0
453.5, 0
453.6, 0
453.7, 0
453.8, 0
453.9, 0
454, 0
454.1, 0
454.2, 0
454.3, 0
454.4, 0
454.5, 0
454.6, 0
454.7, 0
454.9, 0
455, 0
455.1, 0
455.1, 0
455.2, 0
455.3, 0
455.4, 0
455.5, 0
455.6, 0
455.7, 0
455.8, 0
455.9, 0
456, 0
456.1, 0
456.3, 0
456.4, 0
456.5, 0
456.6, 0
456.6, 0
456.7, 0
456.8, 0
456.9, 0
457, 0
457.1, 0
457.2, 0
457.3, 0
457.4, 0
457.5, 0
457.6, 0
457.8, 0
457.8, 0
458, 0
458.1, 0
458.1, 0
458.2, 0
458.3, 0
458.4, 0
458.5, 0
458.6, 0
458.7, 0
458.8, 0
458.9, 0
459, 0
459.1, 0
459.2, 0
459.4, 0
459.5, 0
459.6, 0
459.6, 0
459.7, 0
459.8, 0
459.9, 0
460, 0
460.1, 0
460.2, 0
460.3, 0
460.4, 0
460.5, 0
460.6, 0
460.7, 0
460.9, 0
461, 0
461.1, 0
461.1, 0
461.2, 0
461.3, 0
461.4, 0
461.5, 0
461.6, 0
461.7, 0
461.8, 0
461.9, 0
462, 0
462.1, 0
462.2, 0
462.3, 0
462.5, 0
462.6, 0
462.6, 0
462.7, 0
462.8, 0
462.9, 0
463, 0
463.1, 0
463.2, 0
463.3, 0
463.4, 0
463.5, 0
463.7, 0
463.7, 0
463.9, 0
464, 0
464.1, 0
464.1, 0
464.2, 0
464.3, 0
464.4, 0
464.5, 0
464.6, 0
};

==> img/resampling.tikz <==
\begin{tikzpicture}[baseline,]%=(current bounding box.center)]%, scale=0.3\textwidth/6cm]

%images
\node[] at (0,0) (O)  {\pgftext{\includegraphics[width = 0.3\linewidth]{img/before_change.png}}};
\node[] at (-1,0.5) (D)  {\pgftext{\includegraphics[width = 0.3\linewidth]{img/after_change_dsrc.png}}};
\node[] at (1,0.5) (R)  {\pgftext{\includegraphics[width = 0.3\linewidth]{img/after_change.png}}};
\node[] at (-1,-0.5) (D3)  {\pgftext{\includegraphics[width = 0.3\linewidth]{img/after_change_dsrc_3.png}}};
\node[] at (1,-0.5) (R3)  {\pgftext{\includegraphics[width = 0.3\linewidth]{img/after_change_3.png}}};

% captions
\node [] at (0,1.1) {\textbf{Original}};
\node [] at (-1,1.1) {\textbf{DST-RC}};
\node [] at (1,1.1) {\textbf{Ours}};


% \draw [-{Kite[scale=1.5]}, shorten >= 0.15cm, shorten <=0.15cm] (PM) -- (PMP);% node [midway, scale = 0.7, rotate=-90, text width = 2cm] {inverse \\[0.4cm] meas model};
% upper merge arrow
\draw [{Kite[scale=1.5]}-{Kite[scale=1.5]}, shorten >= 1.5cm, shorten <=1.5cm] ($(D) + (0,0.25)$) -- ($(R) + (0,0.25)$) node [midway, yshift=0.25cm, scale = 0.7] {$2\times2$ merge};
\draw [shorten <=1.5cm] (O) -- (0,0.75);

% lower merge arrow
\draw [{Kite[scale=1.5]}-{Kite[scale=1.5]}, shorten >= 1.5cm, shorten <=1.5cm] ($(D3) - (0,0.25)$) -- ($(R3) - (0,0.25)$) node [midway, yshift=-0.25cm, scale = 0.7] {$8\times8$ merge};
\draw [shorten <=1.5cm] (O) -- (0,-0.75);

% \node [align=center] at (-1.75,1) {cell size: \\ $\SI{10}{\centi\meter} \times \SI{10}{\centi\meter}$};
% \node [align=center] at (1.75,1) {cell size: \\ $\SI{20}{\centi\meter} \times \SI{20}{\centi\meter}$};


% nodes to define size of image
\node[] at (-1.5,0)  {};
\node[] at (1.5,0)  {};
\node[] at (0,-1)  {};

\end{tikzpicture}%
